TDD frame design for interference handling in mobile IAB networks

Integrated access and backhaul (IAB) is envisioned as a possible solution to address the need for network densification in situations where fiber connection is not viable. In Release 18, 3rd generation partnership project (3GPP) will take another step on extending IAB capabilities. With mobile IAB (mIAB), IAB nodes can be deployed within vehicles, e.g., buses. As in every new technology, performance assessment and evaluation of the impact of interference is of interest for industry and academia. In this paper, we present contributions on those topics. First, we evaluate the performance of mIAB compared to fiber connected deployments. Moreover, we study the impact of interference on the performance of mIAB networks and propose a solution based on inserting silent slots on the time division duplex (TDD) frame pattern. According to our simulation results, mIAB is capable of improving performance of onboard user equipments (UEs) without harming too much the quality of service (QoS) of surrounding UEs. Furthermore, we show that the TDD frame pattern should be carefully designed to account for scenarios with different levels of interference.

==> figs/Architecture-functions.tikz <==
%\documentclass{standalone}
%
%\usepackage[utf8]{inputenc} % Use this if the file is encoded with utf-8
%\usepackage{lmodern}  % Very good to use with the fontenc package to generate good PDFs
%\usepackage[T1]{fontenc}  % Important. See http://tex.stackexchange.com/questions/664/why-should-i-use-usepackaget1fontenc
%\usepackage{amsmath,amssymb} % Part of AMS-LaTeX
%% One of the good things of the amsmath package is the math enviroments matrix, pmatrix, bmatrix, Bmatrix, vmatrix and Vmatrix
%\usepackage{tikz}
%\usetikzlibrary{positioning}
%\usetikzlibrary{shadows}
%\usetikzlibrary{backgrounds}
%\usetikzlibrary{shapes}
%\usetikzlibrary{shapes.multipart}
%\usetikzlibrary{matrix}
%\usetikzlibrary{intersections}
%\usetikzlibrary{fit}
%\usetikzlibrary{calc}
%\usetikzlibrary{chains}
%\usetikzlibrary{scopes}
%% \usetikzlibrary{decorations.pathmorphing}
%\usetikzlibrary{decorations.pathreplacing}
%
%% My custom package with my math definitions
%% Located at /home/darlan/Dropbox/Arquivos de Instalação/Latex_Packages/MathDefinitions.sty
%\usepackage{MathDefinitions}
%
%\begin{document}

\begin{tikzpicture}
  % \pgfdeclarelayer{background}
  % \pgfdeclarelayer{foreground}
  % \pgfsetlayers{background,main,foreground}

  % Styles
  \tikzset{node box/.style={draw, fill=gray!10, text=black, thick}}
  \colorlet{IabColor}{blue!55!black}
  \colorlet{cloud color}{gray}
  \colorlet{wireless backhaul color}{green!60!black}
  \colorlet{wireless access color}{orange}

  % \draw[help lines, opacity=0.2] (-5, -5) grid (5, 5);
  \path (0,0) -- (1,1);
  
  { [start chain=chain1, node distance=5mm]
    \node[on chain, node box] at (-2.5, 3) {CU-CP};
    \node[on chain, node box] {CU-CP};
    \node[on chain, node box] {Other Functions};
  }

  { [on background layer]
    % Cloud
    \node [very thick, cloud color, below=-4mm of chain1-2.south east, cloud, draw, cloud puffs=36,cloud puff arc=110, inner ysep=1em, minimum width=7cm] (cloud) {};
  }

  { [very thick, cloud color]
  \draw (cloud.south) -- ++(200:1.5cm) node[anchor=north, node box] (DonorDU1) {DU};
  \draw (cloud.south) -- ++(-20:1.5cm) node[anchor=north, node box] (DonorDU2) {DU};
  }

  % Box surrounding IAB Donor
  \node[draw, cloud color, very thick, fit=(chain1-1)(chain1-3)(DonorDU1)(cloud), inner sep=2mm] (IabDonorBox) {};
  \node[above=1mm of IabDonorBox.north west, anchor=south west] {IAB Donor};

  % CN Node
  \node[node box, above=1cm of IabDonorBox, minimum width=1.5cm, minimum height=1.7em] (CN) {CN};

  % CN to IAB Donor box arrow
  \draw[very thick] (CN) -- (IabDonorBox);
  
  { [IabColor]
    % IAB Node 1
    \draw (DonorDU1.south) ++(220:2.3) node[node box] (IAB Node 1 MT) {MT};
    \node[node box, below=2mm of IAB Node 1 MT] (IAB Node 1 DU) {DU};
    \node[draw, thick, fit=(IAB Node 1 MT)(IAB Node 1 DU)] (IAB Node 1 Box) {};
    \node[right=0mm of IAB Node 1 Box.south east, anchor=south west, text width=8mm, text centered, outer sep=0] {IAB node};

    % IAB Node 2
    \node[node box, right=2cm of IAB Node 1 MT] (IAB Node 2 MT) {MT};
    \node[node box, below=2mm of IAB Node 2 MT] (IAB Node 2 DU) {DU};
    \node[draw, thick, fit=(IAB Node 2 MT)(IAB Node 2 DU)] (IAB Node 2 Box) {};

    % IAB Node 2-1
    \node[node box] (IAB Node 2-1 MT) at ($(IAB Node 2 Box.south)+(230:1.6cm)$) {MT};
    \node[node box, below=2mm of IAB Node 2-1 MT] (IAB Node 2-1 DU) {DU};
    \node[draw, thick, fit=(IAB Node 2-1 MT)(IAB Node 2-1 DU)] (IAB Node 2-1 Box) {};

    % IAB Node 2-2
    \node[node box] (IAB Node 2-2 MT) at ($(IAB Node 2 Box.south)+(310:1.6cm)$) {MT};
    \node[node box, below=2mm of IAB Node 2-2 MT] (IAB Node 2-2 DU) {DU};
    \node[draw, thick, fit=(IAB Node 2-2 MT)(IAB Node 2-2 DU)] (IAB Node 2-2 Box) {};
    
    % IAB Node 3
    \node[node box, right=2cm of IAB Node 2 MT] (IAB Node 3 MT) {MT};
    \node[node box, below=2mm of IAB Node 3 MT] (IAB Node 3 DU) {DU};
    \node[draw, thick, fit=(IAB Node 3 MT)(IAB Node 3 DU)] (IAB Node 3 Box) {};
  }
  
  % Wireless backhaul arrows
  { [wireless backhaul color, -latex, very thick]
    \draw (DonorDU1.south) -- (IAB Node 1 Box.north) node[above, anchor=south east, xshift=4mm, text width=2cm, text centered] {Wireless backhaul};

    \draw (DonorDU1.south) -- (IAB Node 2 Box.north);
    \draw (DonorDU2.south) -- (IAB Node 3 Box.north);
    \draw (IAB Node 2 Box.south) -- (IAB Node 2-1 Box.north);
    \draw (IAB Node 2 Box.south) -- (IAB Node 2-2 Box.north);
  }

  % UEs
  \node[node box, below=1cm of IAB Node 1 Box] (UE1) {UE};
  \node[node box, below=1cm of IAB Node 3 Box] (UE2) {UE};
  \node[node box, below=1cm of IAB Node 2-1 Box] (UE3) {UE};

  % Wireless access arrows
  { [wireless access color, -latex, very thick]
    \draw (IAB Node 1 Box) -- node[text width=1.3cm, text centered, left] {Wireless access} (UE1);
    \draw (IAB Node 3 Box) -- (UE2);
    \draw (IAB Node 2-1 Box) -- (UE3);
  }
  
\end{tikzpicture}

%\end{document}
%
%%%% Local Variables:
%%%% mode: tikz
%%%% TeX-PDF-mode: t
%%%% TeX-master: t
%%%% End:



==> figs/plots/data/e2e_thr_cdf/IAB-no_silence_50_DOWNLINK_bbl_20.0_hotspot_3072_bits.csv <==
x,ped_y,passen_y,aggregated_y
0.0,0.10683760683760685,0.0,0.05341880341880342
0.05077195398942496,9.50854700854701,0.641025641025641,5.0747863247863245
0.10154390797884992,15.491452991452991,1.2820512820512822,8.386752136752138
0.15231586196827487,19.764957264957268,1.2820512820512822,10.523504273504274
0.20308781595769984,24.03846153846154,1.2820512820512822,12.660256410256412
0.2538597699471248,27.77777777777778,1.2820512820512822,14.529914529914532
0.30463172393654975,30.982905982905983,1.2820512820512822,16.132478632478634
0.3554036779259747,33.76068376068376,1.388888888888889,17.574786324786327
0.4061756319153997,38.35470085470086,2.5641025641025643,20.45940170940171
0.45694758590482465,41.239316239316246,3.2051282051282057,22.222222222222225
0.5077195398942496,43.910256410256416,3.846153846153847,23.878205128205128
0.5584914938836746,46.26068376068376,4.487179487179488,25.37393162393163
0.6092634478730995,48.50427350427351,4.487179487179488,26.495726495726498
0.6600354018625245,50.64102564102565,4.487179487179488,27.564102564102566
0.7108073558519494,52.13675213675214,5.128205128205129,28.632478632478637
0.7615793098413745,53.95299145299146,6.517094017094018,30.23504273504274
0.8123512638307994,55.769230769230774,7.158119658119659,31.46367521367522
0.8631232178202243,57.264957264957275,8.44017094017094,32.85256410256411
0.9138951718096493,59.40170940170941,10.256410256410257,34.82905982905983
0.9646671257990742,60.897435897435905,10.256410256410257,35.57692307692308
1.0154390797884991,62.713675213675224,13.141025641025642,37.92735042735043
1.0662110337779243,65.06410256410257,14.316239316239319,39.690170940170944
1.1169829877673492,65.91880341880344,14.743589743589745,40.331196581196586
1.167754941756774,67.0940170940171,15.277777777777779,41.18589743589744
1.218526895746199,68.37606837606837,16.98717948717949,42.68162393162393
1.269298849735624,70.08547008547009,18.055555555555557,44.070512820512825
1.320070803725049,71.15384615384616,20.619658119658123,45.88675213675214
1.370842757714474,71.90170940170941,22.863247863247864,47.38247863247864
1.4216147117038989,72.86324786324786,23.3974358974359,48.13034188034189
1.4723866656933238,73.71794871794873,23.931623931623932,48.82478632478633
1.523158619682749,75.21367521367523,25.000000000000007,50.10683760683761
1.5739305736721738,76.70940170940172,25.000000000000007,50.854700854700866
1.6247025276615987,77.13675213675214,25.10683760683761,51.121794871794876
1.6754744816510236,78.31196581196582,26.495726495726498,52.40384615384615
1.7262464356404486,79.27350427350429,28.0982905982906,53.685897435897445
1.7770183896298737,80.34188034188034,28.84615384615385,54.5940170940171
1.8277903436192986,81.1965811965812,29.48717948717949,55.34188034188035
1.8785622976087235,82.58547008547009,29.807692307692314,56.1965811965812
1.9293342515981484,84.61538461538463,30.021367521367527,57.318376068376075
1.9801062055875736,86.43162393162393,30.76923076923077,58.60042735042735
2.0308781595769982,87.50000000000001,31.62393162393163,59.56196581196582
2.081650113566423,89.42307692307693,32.47863247863248,60.950854700854705
2.1324220675558485,92.84188034188035,33.22649572649573,63.03418803418804
2.1831940215452734,95.61965811965813,35.042735042735046,65.33119658119658
2.2339659755346983,96.04700854700856,35.68376068376068,65.86538461538463
2.2847379295241232,96.36752136752138,37.072649572649574,66.72008547008548
2.335509883513548,96.6880341880342,38.14102564102564,67.41452991452992
2.386281837502973,96.79487179487181,39.42307692307693,68.10897435897436
2.437053791492398,97.22222222222223,39.42307692307693,68.32264957264957
2.487825745481823,97.75641025641026,41.77350427350427,69.76495726495727
2.538597699471248,98.3974358974359,43.269230769230774,70.83333333333334
2.589369653460673,98.61111111111111,44.23076923076923,71.42094017094017
2.640141607450098,98.82478632478633,47.11538461538462,72.97008547008548
2.690913561439523,98.82478632478633,49.14529914529915,73.98504273504274
2.741685515428948,98.82478632478633,51.38888888888889,75.10683760683762
2.792457469418373,98.93162393162395,51.60256410256411,75.26709401709402
2.8432294234077977,99.03846153846155,53.95299145299146,76.4957264957265
2.8940013773972226,99.03846153846155,55.769230769230774,77.40384615384616
2.9447733313866475,99.35897435897438,56.83760683760685,78.0982905982906
2.9955452853760725,99.46581196581198,57.90598290598291,78.68589743589745
3.046317239365498,99.6794871794872,58.86752136752137,79.27350427350429
3.0970891933549227,99.8931623931624,60.47008547008548,80.18162393162393
3.1478611473443476,100.0,61.43162393162393,80.71581196581198
3.1986331013337725,100.0,62.92735042735044,81.46367521367523
3.2494050553231975,100.0,64.52991452991454,82.26495726495727
3.3001770093126224,100.0,67.73504273504274,83.86752136752138
3.3509489633020473,100.0,69.23076923076924,84.61538461538463
3.401720917291472,100.0,71.5811965811966,85.7905982905983
3.452492871280897,100.0,74.14529914529915,87.07264957264958
3.5032648252703225,100.0,76.81623931623932,88.40811965811966
3.5540367792597474,100.0,80.34188034188034,90.17094017094018
3.6048087332491723,100.0,82.37179487179488,91.18589743589745
3.655580687238597,100.0,83.33333333333334,91.66666666666667
3.706352641228022,100.0,84.50854700854703,92.25427350427351
3.757124595217447,100.0,86.32478632478633,93.16239316239317
3.807896549206872,100.0,87.71367521367523,93.85683760683762
3.858668503196297,100.0,88.9957264957265,94.49786324786325
3.9094404571857218,100.0,90.17094017094018,95.08547008547009
3.960212411175147,100.0,90.5982905982906,95.29914529914531
4.010984365164572,100.0,91.34615384615385,95.67307692307693
4.0617563191539965,100.0,92.52136752136752,96.26068376068378
4.112528273143422,100.0,93.37606837606839,96.6880341880342
4.163300227132846,100.0,93.6965811965812,96.8482905982906
4.214072181122272,100.0,94.23076923076924,97.11538461538463
4.264844135111697,100.0,94.97863247863249,97.48931623931625
4.3156160891011215,100.0,95.83333333333334,97.91666666666667
4.366388043090547,100.0,97.11538461538463,98.5576923076923
4.417159997079971,100.0,97.86324786324786,98.93162393162395
4.467931951069397,100.0,98.07692307692308,99.03846153846155
4.518703905058821,100.0,98.2905982905983,99.14529914529916
4.5694758590482465,100.0,98.50427350427351,99.25213675213676
4.620247813037671,100.0,98.71794871794873,99.35897435897438
4.671019767027096,100.0,99.14529914529916,99.57264957264958
4.721791721016522,100.0,99.46581196581198,99.73290598290599
4.772563675005946,100.0,99.46581196581198,99.73290598290599
4.8233356289953715,100.0,99.7863247863248,99.8931623931624
4.874107582984796,100.0,99.7863247863248,99.8931623931624
4.924879536974221,100.0,99.7863247863248,99.8931623931624
4.975651490963646,100.0,99.7863247863248,99.8931623931624
5.026423444953071,100.0,100.0,100.0


==> figs/plots/data/e2e_thr_cdf/IAB-no_silence_50_DOWNLINK_bbl_20.0_spreaded_3072_bits.csv <==
x,ped_y,passen_y,aggregated_y
0.006851964006253438,0.0925925925925926,0.0,0.0462962962962963
0.13090396436982663,0.0925925925925926,0.0,0.0462962962962963
0.2549559647333998,0.1851851851851852,0.0,0.0925925925925926
0.379007965096973,0.1851851851851852,0.0,0.0925925925925926
0.5030599654605462,0.1851851851851852,0.0,0.0925925925925926
0.6271119658241194,0.2777777777777778,0.0,0.13888888888888887
0.7511639661876925,0.4629629629629629,0.0,0.23148148148148145
0.8752159665512658,0.4629629629629629,0.0,0.23148148148148145
0.999267966914839,0.4629629629629629,0.0,0.23148148148148145
1.1233199672784122,0.4629629629629629,0.0,0.23148148148148145
1.2473719676419854,0.5555555555555555,0.0,0.27777777777777773
1.3714239680055587,0.5555555555555555,0.0,0.27777777777777773
1.4954759683691317,0.7407407407407408,0.0,0.3703703703703704
1.6195279687327049,1.1111111111111112,0.0,0.5555555555555555
1.743579969096278,1.2037037037037037,0.0,0.6018518518518517
1.8676319694598513,1.388888888888889,0.0,0.6944444444444444
1.9916839698234245,1.4814814814814816,0.0,0.7407407407407407
2.1157359701869978,1.5740740740740742,0.0,0.787037037037037
2.239787970550571,1.5740740740740742,0.0,0.787037037037037
2.363839970914144,1.7592592592592593,0.0,0.8796296296296297
2.4878919712777177,1.851851851851852,0.0,0.9259259259259258
2.6119439716412907,2.1296296296296298,0.0,1.0648148148148149
2.735995972004864,2.2222222222222223,0.0,1.1111111111111112
2.860047972368437,2.5,0.0,1.25
2.98409997273201,2.6851851851851856,0.0,1.3425925925925926
3.1081519730955836,3.3333333333333335,0.0925925925925926,1.712962962962963
3.2322039734591566,3.981481481481482,0.0925925925925926,2.0370370370370368
3.35625597382273,4.722222222222223,1.0185185185185184,2.8703703703703702
3.480307974186303,5.648148148148149,2.314814814814815,3.981481481481481
3.6043599745498764,6.666666666666667,6.38888888888889,6.527777777777777
3.7284119749134494,7.592592592592593,30.555555555555557,19.074074074074073
3.852463975277023,9.62962962962963,48.24074074074075,28.93518518518518
3.976515975640596,12.12962962962963,51.85185185185185,31.990740740740737
4.100567976004169,13.425925925925924,52.407407407407405,32.91666666666666
4.224619976367742,14.814814814814813,52.962962962962955,33.888888888888886
4.348671976731316,17.037037037037038,55.925925925925924,36.481481481481474
4.472723977094889,20.555555555555554,61.66666666666667,41.11111111111111
4.596775977458462,24.25925925925926,68.88888888888889,46.57407407407407
4.720827977822035,27.77777777777778,76.94444444444444,52.361111111111114
4.844879978185609,29.444444444444446,85.55555555555556,57.49999999999999
4.968931978549182,31.75925925925926,92.22222222222221,61.99074074074073
5.092983978912755,34.166666666666664,96.11111111111111,65.13888888888889
5.217035979276328,35.64814814814815,98.33333333333333,66.99074074074073
5.341087979639901,37.50000000000001,99.53703703703704,68.5185185185185
5.465139980003475,38.70370370370371,99.9074074074074,69.30555555555556
5.589191980367048,40.555555555555564,100.0,70.27777777777777
5.713243980730621,42.870370370370374,100.0,71.43518518518518
5.837295981094194,44.81481481481482,100.0,72.4074074074074
5.961347981457767,47.22222222222223,100.0,73.6111111111111
6.0853999818213405,51.01851851851852,100.0,75.50925925925925
6.2094519821849135,61.38888888888888,100.0,80.69444444444444
6.3335039825484865,61.94444444444444,100.0,80.97222222222223
6.4575559829120595,62.77777777777778,100.0,81.38888888888889
6.581607983275633,63.7962962962963,100.0,81.89814814814814
6.705659983639206,65.0,100.0,82.5
6.829711984002779,65.83333333333333,100.0,82.91666666666666
6.953763984366352,66.75925925925927,100.0,83.37962962962962
7.077815984729925,67.77777777777779,100.0,83.88888888888889
7.201867985093499,68.7962962962963,100.0,84.39814814814814
7.325919985457072,70.37037037037037,100.0,85.18518518518519
7.449971985820645,72.31481481481481,100.0,86.1574074074074
7.574023986184218,73.05555555555556,100.0,86.52777777777777
7.698075986547792,73.70370370370371,100.0,86.85185185185185
7.822127986911365,74.81481481481481,100.0,87.4074074074074
7.946179987274938,75.37037037037037,100.0,87.68518518518518
8.070231987638511,76.01851851851852,100.0,88.00925925925925
8.194283988002084,76.20370370370371,100.0,88.10185185185185
8.318335988365657,76.75925925925927,100.0,88.37962962962963
8.44238798872923,77.5,100.0,88.75
8.566439989092805,78.14814814814814,100.0,89.07407407407408
8.690491989456378,78.51851851851852,100.0,89.25925925925927
8.814543989819951,78.98148148148148,100.0,89.49074074074073
8.938595990183524,79.62962962962963,100.0,89.81481481481481
9.062647990547097,80.0925925925926,100.0,90.04629629629629
9.18669999091067,80.55555555555556,100.0,90.27777777777779
9.310751991274243,81.38888888888889,100.0,90.69444444444444
9.434803991637816,81.94444444444444,100.0,90.97222222222221
9.558855992001389,82.68518518518519,100.0,91.34259259259258
9.682907992364964,83.14814814814815,100.0,91.57407407407408
9.806959992728537,83.88888888888889,100.0,91.94444444444444
9.93101199309211,84.53703703703704,100.0,92.26851851851852
10.055063993455683,84.81481481481481,100.0,92.4074074074074
10.179115993819256,85.09259259259258,100.0,92.54629629629629
10.303167994182829,85.46296296296296,100.0,92.73148148148148
10.427219994546402,85.74074074074073,100.0,92.87037037037037
10.551271994909975,86.1111111111111,100.0,93.05555555555554
10.675323995273548,86.38888888888889,100.0,93.19444444444443
10.799375995637122,86.85185185185185,100.0,93.42592592592592
10.923427996000695,87.22222222222223,100.0,93.61111111111111
11.047479996364268,87.5925925925926,100.0,93.79629629629629
11.171531996727841,87.87037037037037,100.0,93.93518518518518
11.295583997091414,88.42592592592592,100.0,94.21296296296295
11.419635997454987,88.79629629629629,100.0,94.39814814814814
11.54368799781856,89.16666666666666,100.0,94.58333333333333
11.667739998182133,89.9074074074074,100.0,94.9537037037037
11.791791998545706,90.55555555555556,100.0,95.27777777777777
11.91584399890928,91.11111111111111,100.0,95.55555555555554
12.039895999272854,91.57407407407408,100.0,95.78703703703704
12.163947999636427,92.31481481481481,100.0,96.1574074074074
12.288,100.0,100.0,100.0


==> figs/plots/data/e2e_thr_cdf/IAB-with_silence_50_DOWNLINK_bbl_20.0_hotspot_3072_bits.csv <==
x,ped_y,passen_y,aggregated_y
0.128468875,0.10683760683760685,0.0,0.05341880341880342
0.16095985672322255,0.10683760683760685,0.0,0.05341880341880342
0.19345083844644512,0.2136752136752137,0.0,0.10683760683760685
0.22594182016966766,0.2136752136752137,0.0,0.10683760683760685
0.2584328018928902,0.32051282051282054,0.0,0.16025641025641027
0.2909237836161127,0.641025641025641,0.0,0.3205128205128205
0.32341476533933533,0.8547008547008548,0.0,0.4273504273504274
0.35590574706255784,1.0683760683760684,0.0,0.5341880341880342
0.38839672878578035,1.2820512820512822,0.0,0.6410256410256411
0.420887710509003,1.388888888888889,0.0,0.6944444444444445
0.4533786922322255,1.9230769230769231,0.0,0.9615384615384616
0.485869673955448,2.1367521367521367,0.0,1.0683760683760684
0.5183606556786706,2.4572649572649574,0.0,1.2286324786324787
0.5508516374018931,2.777777777777778,0.0,1.388888888888889
0.5833426191251156,3.2051282051282057,0.0,1.6025641025641029
0.6158336008483382,3.418803418803419,0.0,1.7094017094017095
0.6483245825715608,3.73931623931624,0.0,1.86965811965812
0.6808155642947833,4.166666666666667,0.0,2.0833333333333335
0.7133065460180059,4.273504273504274,0.0,2.136752136752137
0.7457975277412284,4.487179487179488,0.0,2.243589743589744
0.7782885094644509,5.128205128205129,0.0,2.5641025641025643
0.8107794911876736,5.341880341880343,0.0,2.6709401709401717
0.8432704729108961,5.982905982905984,0.0,2.991452991452992
0.8757614546341186,6.623931623931624,0.0,3.311965811965812
0.9082524363573412,7.371794871794872,0.0,3.685897435897436
0.9407434180805637,8.11965811965812,0.0,4.05982905982906
0.9732343998037862,8.653846153846153,0.0,4.326923076923077
1.0057253815270086,9.935897435897436,0.0,4.967948717948718
1.0382163632502313,10.576923076923078,0.0,5.288461538461539
1.0707073449734539,11.752136752136753,0.0,5.8760683760683765
1.1031983266966763,12.500000000000004,0.0,6.250000000000002
1.135689308419899,13.141025641025642,0.0,6.570512820512821
1.1681802901431215,14.209401709401712,0.0,7.104700854700856
1.2006712718663441,15.170940170940172,0.0,7.585470085470086
1.2331622535895665,15.705128205128208,0.0,7.852564102564104
1.2656532353127892,16.559829059829063,0.0,8.279914529914532
1.2981442170360118,17.628205128205128,0.0,8.814102564102564
1.3306351987592342,18.803418803418808,0.0,9.401709401709404
1.3631261804824568,19.123931623931625,0.0,9.561965811965813
1.3956171622056794,19.97863247863248,0.0,9.98931623931624
1.4281081439289018,21.581196581196583,0.0,10.790598290598291
1.4605991256521245,22.542735042735046,0.0,11.271367521367523
1.493090107375347,23.611111111111114,0.0,11.805555555555557
1.5255810890985695,24.14529914529915,0.0,12.072649572649574
1.558072070821792,25.21367521367522,0.0,12.60683760683761
1.5905630525450147,26.816239316239322,0.0,13.408119658119661
1.6230540342682371,28.0982905982906,0.0,14.0491452991453
1.6555450159914598,29.273504273504276,0.0,14.636752136752138
1.6880359977146824,30.23504273504274,0.0,15.11752136752137
1.7205269794379048,31.83760683760684,0.0,15.91880341880342
1.7530179611611274,33.22649572649573,0.0,16.613247863247864
1.7855089428843498,33.76068376068376,0.0,16.88034188034188
1.8179999246075724,35.149572649572654,0.0,17.574786324786327
1.850490906330795,36.43162393162393,0.0,18.215811965811966
1.8829818880540174,37.820512820512825,0.0,18.910256410256412
1.91547286977724,39.63675213675214,0.0,19.81837606837607
1.9479638515004627,44.123931623931625,0.0,22.061965811965813
1.980454833223685,45.619658119658126,0.0,22.809829059829063
2.0129458149469075,48.18376068376069,0.0,24.091880341880344
2.0454367966701303,52.13675213675214,0.0,26.06837606837607
2.0779277783933527,55.34188034188035,0.0,27.670940170940174
2.110418760116575,59.18803418803419,0.0,29.594017094017094
2.1429097418397975,61.858974358974365,0.0,30.929487179487182
2.1754007235630204,63.88888888888889,0.0,31.944444444444446
2.207891705286243,66.34615384615385,0.0,33.17307692307693
2.240382687009465,68.91025641025642,0.0,34.45512820512821
2.272873668732688,70.72649572649573,0.0,35.363247863247864
2.3053646504559104,73.61111111111111,0.0,36.80555555555556
2.337855632179133,75.21367521367523,0.0,37.606837606837615
2.3703466139023557,76.6025641025641,0.0,38.30128205128205
2.402837595625578,77.991452991453,0.0,38.9957264957265
2.4353285773488005,79.27350427350429,0.0,39.63675213675214
2.4678195590720233,80.76923076923079,0.0,40.384615384615394
2.5003105407952457,83.11965811965813,0.0,41.55982905982906
2.532801522518468,84.61538461538463,0.0,42.307692307692314
2.565292504241691,86.32478632478633,0.0,43.162393162393165
2.5977834859649134,86.96581196581198,0.0,43.48290598290599
2.6302744676881358,88.8888888888889,0.0,44.44444444444445
2.6627654494113586,89.31623931623932,0.0,44.65811965811966
2.695256431134581,90.17094017094018,0.0,45.08547008547009
2.7277474128578034,90.70512820512822,0.0,45.35256410256411
2.7602383945810263,91.55982905982907,0.0,45.779914529914535
2.7927293763042487,92.62820512820514,0.0,46.31410256410257
2.825220358027471,92.94871794871796,0.0,46.47435897435898
2.857711339750694,93.48290598290599,0.0,46.741452991452995
2.8902023214739163,94.12393162393164,0.10683760683760685,47.11538461538462
2.9226933031971387,95.08547008547009,0.10683760683760685,47.59615384615385
2.9551842849203616,95.51282051282051,0.10683760683760685,47.80982905982906
2.987675266643584,96.36752136752138,0.2136752136752137,48.2905982905983
3.0201662483668064,96.6880341880342,0.32051282051282054,48.50427350427351
3.052657230090029,97.00854700854703,0.32051282051282054,48.66452991452992
3.0851482118132516,99.25213675213676,0.5341880341880342,49.8931623931624
3.117639193536474,100.0,1.4957264957264957,50.74786324786326
3.150130175259697,100.0,2.4572649572649574,51.228632478632484
3.1826211569829193,100.0,3.6324786324786333,51.81623931623932
3.2151121387061417,100.0,6.517094017094018,53.25854700854702
3.2476031204293645,100.0,10.683760683760685,55.34188034188035
3.280094102152587,100.0,17.414529914529915,58.70726495726496
3.3125850838758093,100.0,42.0940170940171,71.04700854700855
3.3450760655990317,100.0,100.0,100.0


==> figs/plots/data/e2e_thr_cdf/IAB-with_silence_50_DOWNLINK_bbl_20.0_spreaded_3072_bits.csv <==
x,ped_y,passen_y,aggregated_y
0.11864675,0.102880658436214,0.0,0.051440329218107
0.18640452876274322,0.102880658436214,0.0,0.051440329218107
0.25416230752548646,0.102880658436214,0.0,0.051440329218107
0.32192008628822966,0.102880658436214,0.0,0.051440329218107
0.3896778650509729,0.102880658436214,0.0,0.051440329218107
0.45743564381371615,0.102880658436214,0.0,0.051440329218107
0.5251934225764594,0.102880658436214,0.0,0.051440329218107
0.5929512013392026,0.102880658436214,0.0,0.051440329218107
0.6607089801019459,0.102880658436214,0.0,0.051440329218107
0.7284667588646891,0.102880658436214,0.0,0.051440329218107
0.7962245376274324,0.205761316872428,0.0,0.102880658436214
0.8639823163901756,0.205761316872428,0.0,0.102880658436214
0.9317400951529188,0.308641975308642,0.0,0.15432098765432098
0.999497873915662,0.308641975308642,0.0,0.15432098765432098
1.0672556526784052,0.411522633744856,0.0,0.205761316872428
1.1350134314411484,0.411522633744856,0.0,0.205761316872428
1.2027712102038917,0.6172839506172841,0.0,0.30864197530864196
1.270528988966635,0.6172839506172841,0.0,0.30864197530864196
1.3382867677293782,0.6172839506172841,0.0,0.30864197530864196
1.4060445464921214,0.6172839506172841,0.0,0.30864197530864196
1.4738023252548647,0.823045267489712,0.0,0.4115226337448559
1.541560104017608,0.925925925925926,0.0,0.4629629629629629
1.6093178827803511,1.0288065843621401,0.0,0.51440329218107
1.6770756615430944,1.0288065843621401,0.0,0.51440329218107
1.7448334403058374,1.3374485596707821,0.0,0.668724279835391
1.8125912190685807,1.440329218106996,0.0,0.7201646090534979
1.880348997831324,1.54320987654321,0.0,0.7716049382716049
1.9481067765940672,1.8518518518518516,0.0,0.9259259259259257
2.0158645553568104,1.954732510288066,0.0,0.9773662551440329
2.083622334119554,1.954732510288066,0.0,0.9773662551440329
2.151380112882297,2.05761316872428,0.0,1.0288065843621397
2.2191378916450404,2.160493827160494,0.0,1.0802469135802466
2.2868956704077834,2.469135802469136,0.0,1.2345679012345676
2.3546534491705264,2.674897119341564,0.0,1.3374485596707817
2.42241122793327,2.777777777777778,0.0,1.3888888888888886
2.490169006696013,2.777777777777778,0.0,1.3888888888888886
2.5579267854587564,2.777777777777778,0.0,1.3888888888888886
2.6256845642214994,2.777777777777778,0.0,1.3888888888888886
2.693442342984243,2.983539094650206,0.0,1.4917695473251027
2.761200121746986,3.08641975308642,0.0,1.5432098765432096
2.8289579005097294,3.4979423868312765,0.0,1.7489711934156378
2.8967156792724724,3.703703703703704,0.0,1.8518518518518516
2.964473458035216,3.909465020576132,0.0,1.9547325102880657
3.032231236797959,4.320987654320988,0.0,2.1604938271604937
3.0999890155607024,4.526748971193417,0.0,2.2633744855967075
3.1677467943234454,5.246913580246914,0.6172839506172841,2.9320987654320985
3.235504573086189,5.65843621399177,3.189300411522634,4.423868312757201
3.303262351848932,6.378600823045268,30.34979423868313,18.364197530864196
3.371020130611675,7.716049382716049,100.0,53.85802469135802
3.4387779093744184,8.23045267489712,100.0,54.115226337448554
3.5065356881371614,8.950617283950619,100.0,54.4753086419753
3.574293466899905,10.905349794238683,100.0,55.45267489711934
3.642051245662648,12.34567901234568,100.0,56.172839506172835
3.7098090244253914,13.88888888888889,100.0,56.94444444444444
3.7775668031881344,15.534979423868315,100.0,57.76748971193415
3.845324581950878,16.872427983539097,100.0,58.43621399176955
3.913082360713621,18.106995884773664,100.0,59.05349794238683
3.9808401394763644,19.444444444444446,100.0,59.72222222222222
4.048597918239108,20.5761316872428,100.0,60.288065843621396
4.116355697001851,22.325102880658438,100.0,61.16255144032922
4.184113475764594,24.074074074074076,100.0,62.03703703703704
4.251871254527337,26.337448559670783,100.0,63.16872427983539
4.319629033290081,28.497942386831284,100.0,64.24897119341564
4.387386812052823,30.864197530864203,100.0,65.43209876543209
4.455144590815567,33.436213991769556,100.0,66.71810699588477
4.52290236957831,36.0082304526749,100.0,68.00411522633745
4.590660148341053,38.27160493827161,100.0,69.1358024691358
4.658417927103796,40.94650205761317,100.0,70.47325102880659
4.72617570586654,43.31275720164609,100.0,71.65637860082305
4.793933484629283,46.296296296296305,100.0,73.14814814814814
4.861691263392026,51.23456790123457,100.0,75.61728395061728
4.929449042154769,52.88065843621399,100.0,76.440329218107
4.997206820917513,55.041152263374485,100.0,77.52057613168724
5.064964599680256,57.098765432098766,100.0,78.54938271604938
5.132722378442999,58.95061728395062,100.0,79.4753086419753
5.200480157205742,60.69958847736626,100.0,80.34979423868313
5.268237935968486,62.13991769547326,100.0,81.06995884773663
5.335995714731229,63.168724279835395,100.0,81.58436213991769
5.403753493493972,64.50617283950618,100.0,82.25308641975309
5.471511272256715,65.84362139917695,100.0,82.92181069958848
5.539269051019459,67.90123456790124,100.0,83.9506172839506
5.6070268297822015,69.34156378600824,100.0,84.6707818930041
5.674784608544945,70.78189300411523,100.0,85.3909465020576
5.742542387307688,73.04526748971195,100.0,86.52263374485597
5.810300166070432,74.58847736625515,100.0,87.29423868312757
5.8780579448331745,75.92592592592592,100.0,87.96296296296295
5.945815723595918,77.36625514403292,100.0,88.68312757201645
6.013573502358661,79.320987654321,100.0,89.66049382716048
6.081331281121405,81.89300411522635,100.0,90.94650205761316
6.1490890598841474,87.65432098765432,100.0,93.82716049382715
6.216846838646891,88.06584362139918,100.0,94.03292181069958
6.284604617409634,88.9917695473251,100.0,94.49588477366254
6.352362396172378,89.09465020576131,100.0,94.54732510288065
6.42012017493512,89.81481481481481,100.0,94.90740740740739
6.487877953697864,90.63786008230453,100.0,95.31893004115226
6.555635732460607,90.74074074074075,100.0,95.37037037037037
6.62339351122335,91.0493827160494,100.0,95.52469135802468
6.691151289986093,92.38683127572017,100.0,96.19341563786007
6.758909068748837,93.41563786008231,100.0,96.70781893004114
6.8266668475115795,100.0,100.0,100.0


==> figs/plots/data/e2e_thr_cdf/MacrosPicos_50_DOWNLINK_bbl_20.0_hotspot_3072_bits.csv <==
x,ped_y,passen_y,aggregated_y
0.06481920232565751,0.0,0.0925925925925926,0.0462962962962963
0.12149858629711215,0.0,0.2777777777777778,0.13888888888888887
0.1781779702685668,0.0,0.3703703703703704,0.18518518518518517
0.2348573542400214,0.0,1.666666666666667,0.8333333333333334
0.2915367382114761,0.0,3.425925925925926,1.712962962962963
0.34821612218293074,0.0,7.5,3.75
0.40489550615438535,0.0,10.833333333333334,5.416666666666666
0.46157489012583997,0.0,15.185185185185185,7.592592592592591
0.5182542740972946,0.0,20.555555555555554,10.277777777777777
0.5749336580687493,0.0,26.01851851851852,13.00925925925926
0.631613042040204,0.0,34.90740740740741,17.453703703703702
0.6882924260116585,0.0,43.611111111111114,21.805555555555557
0.7449718099831132,0.0,49.25925925925927,24.62962962962963
0.8016511939545679,0.0925925925925926,56.94444444444444,28.518518518518515
0.8583305779260224,0.0925925925925926,62.03703703703704,31.064814814814813
0.9150099618974771,0.5555555555555555,67.68518518518518,34.12037037037037
0.9716893458689317,0.5555555555555555,71.94444444444444,36.24999999999999
1.0283687298403863,0.9259259259259258,77.12962962962962,39.02777777777777
1.085048113811841,1.4814814814814816,81.66666666666667,41.57407407407407
1.1417274977832956,2.1296296296296298,84.81481481481481,43.472222222222214
1.1984068817547504,3.1481481481481484,87.5925925925926,45.37037037037037
1.255086265726205,3.981481481481482,90.74074074074075,47.36111111111111
1.3117656496976595,5.0925925925925934,92.03703703703704,48.56481481481481
1.3684450336691143,6.018518518518519,93.05555555555556,49.53703703703703
1.4251244176405689,7.407407407407408,94.25925925925925,50.83333333333333
1.4818038016120234,8.518518518518519,94.72222222222221,51.620370370370374
1.5384831855834782,9.722222222222223,95.64814814814815,52.685185185185176
1.5951625695549327,11.481481481481481,97.4074074074074,54.44444444444444
1.6518419535263873,12.962962962962962,98.42592592592592,55.69444444444444
1.708521337497842,14.629629629629628,99.07407407407408,56.851851851851855
1.7652007214692966,16.75925925925926,99.62962962962963,58.19444444444445
1.8218801054407514,18.333333333333332,99.62962962962963,58.98148148148148
1.878559489412206,20.64814814814815,99.62962962962963,60.138888888888886
1.9352388733836605,22.77777777777778,99.62962962962963,61.2037037037037
1.9919182573551153,25.37037037037037,99.62962962962963,62.5
2.0485976413265696,27.870370370370374,99.62962962962963,63.74999999999999
2.1052770252980246,30.185185185185187,99.62962962962963,64.9074074074074
2.161956409269479,31.944444444444446,99.72222222222223,65.83333333333333
2.2186357932409337,34.90740740740741,99.72222222222223,67.31481481481481
2.2753151772123883,37.50000000000001,99.81481481481481,68.6574074074074
2.3319945611838433,41.01851851851852,99.81481481481481,70.41666666666666
2.388673945155298,43.333333333333336,99.9074074074074,71.62037037037037
2.4453533291267524,47.03703703703704,99.9074074074074,73.47222222222221
2.502032713098207,49.44444444444444,100.0,74.72222222222223
2.5587120970696615,51.20370370370371,100.0,75.60185185185185
2.615391481041116,52.5,100.0,76.25
2.672070865012571,53.981481481481474,100.0,76.99074074074073
2.7287502489840256,56.666666666666664,100.0,78.33333333333333
2.78542963295548,58.611111111111114,100.0,79.30555555555556
2.8421090169269347,60.27777777777777,100.0,80.13888888888889
2.8987884008983893,62.03703703703704,100.0,81.0185185185185
2.9554677848698443,63.61111111111111,100.0,81.80555555555556
3.012147168841299,65.55555555555556,100.0,82.77777777777777
3.0688265528127534,67.5,100.0,83.75
3.125505936784208,69.44444444444444,100.0,84.72222222222221
3.1821853207556625,73.24074074074073,100.0,86.62037037037037
3.238864704727117,75.74074074074075,100.0,87.87037037037037
3.295544088698572,78.7962962962963,100.0,89.39814814814815
3.3522234726700266,81.66666666666667,100.0,90.83333333333333
3.408902856641481,83.14814814814815,100.0,91.57407407407408
3.4655822406129357,86.38888888888889,100.0,93.19444444444443
3.5222616245843903,88.05555555555556,100.0,94.02777777777777
3.5789410085558453,89.62962962962962,100.0,94.81481481481481
3.6356203925273,90.83333333333333,100.0,95.41666666666666
3.6922997764987544,92.31481481481481,100.0,96.1574074074074
3.748979160470209,92.96296296296296,100.0,96.48148148148148
3.8056585444416635,93.42592592592592,100.0,96.71296296296296
3.8623379284131185,93.61111111111111,100.0,96.80555555555556
3.919017312384573,94.35185185185185,100.0,97.17592592592592
3.9756966963560276,94.62962962962963,100.0,97.31481481481481
4.032376080327482,95.0,100.0,97.5
4.089055464298937,95.55555555555556,100.0,97.77777777777777
4.145734848270392,95.74074074074073,100.0,97.87037037037037
4.202414232241846,95.92592592592592,100.0,97.96296296296296
4.259093616213301,96.29629629629629,100.0,98.14814814814814
4.315773000184755,96.48148148148148,100.0,98.24074074074073
4.37245238415621,96.57407407407408,100.0,98.28703703703702
4.4291317681276645,96.66666666666667,100.0,98.33333333333333
4.485811152099119,96.85185185185186,100.0,98.42592592592592
4.542490536070574,97.03703703703704,100.0,98.51851851851852
4.599169920042029,97.22222222222221,100.0,98.6111111111111
4.655849304013484,97.5,100.0,98.75
4.712528687984938,97.77777777777777,100.0,98.88888888888889
4.769208071956393,98.24074074074073,100.0,99.12037037037037
4.825887455927847,98.33333333333333,100.0,99.16666666666666
4.882566839899302,98.33333333333333,100.0,99.16666666666666
4.939246223870756,98.51851851851852,100.0,99.25925925925925
4.995925607842211,98.70370370370371,100.0,99.35185185185185
5.0526049918136655,99.07407407407408,100.0,99.53703703703704
5.10928437578512,99.25925925925925,100.0,99.62962962962962
5.165963759756575,99.35185185185185,100.0,99.67592592592592
5.22264314372803,99.35185185185185,100.0,99.67592592592592
5.279322527699485,99.53703703703704,100.0,99.7685185185185
5.336001911670939,99.53703703703704,100.0,99.7685185185185
5.392681295642394,99.72222222222223,100.0,99.86111111111111
5.449360679613848,99.72222222222223,100.0,99.86111111111111
5.506040063585303,99.72222222222223,100.0,99.86111111111111
5.562719447556757,99.81481481481481,100.0,99.9074074074074
5.619398831528212,99.81481481481481,100.0,99.9074074074074
5.6760782154996665,100.0,100.0,100.0


==> figs/plots/data/e2e_thr_cdf/MacrosPicos_50_DOWNLINK_bbl_20.0_spreaded_3072_bits.csv <==
x,ped_y,passen_y,aggregated_y
0.06599343616202764,0.0,0.09578544061302681,0.047892720306513405
0.13428306657969988,0.0,0.9578544061302682,0.4789272030651341
0.20257269699737213,0.0,1.8199233716475096,0.9099616858237548
0.27086232741504435,0.0,2.8735632183908044,1.4367816091954024
0.33915195783271657,0.0,3.3524904214559386,1.6762452107279695
0.4074415882503888,0.0,4.693486590038314,2.346743295019157
0.47573121866806106,0.0,6.0344827586206895,3.0172413793103448
0.5440208490857333,0.0,7.567049808429117,3.7835249042145596
0.6123104795034056,0.0,9.578544061302681,4.789272030651341
0.6806001099210778,0.0,11.015325670498083,5.507662835249042
0.74888974033875,0.0,13.122605363984674,6.561302681992339
0.8171793707564222,0.0,14.080459770114942,7.040229885057473
0.8854690011740945,0.0,15.32567049808429,7.662835249042146
0.9537586315917668,0.0,16.379310344827587,8.189655172413794
1.0220482620094389,0.0,18.29501915708812,9.147509578544062
1.090337892427111,0.0,20.114942528735632,10.057471264367818
1.1586275228447833,0.0,22.22222222222222,11.111111111111112
1.2269171532624557,0.0,23.946360153256705,11.973180076628353
1.2952067836801278,0.0,25.095785440613028,12.547892720306514
1.3634964140978,0.0,26.340996168582375,13.170498084291188
1.4317860445154722,0.0,28.160919540229884,14.080459770114945
1.5000756749331445,0.0,29.789272030651343,14.894636015325672
1.5683653053508166,0.0,31.13026819923372,15.56513409961686
1.636654935768489,0.0,32.37547892720307,16.187739463601535
1.7049445661861613,0.0,34.195402298850574,17.09770114942529
1.7732341966038334,0.0,36.49425287356321,18.24712643678161
1.8415238270215057,0.0,38.60153256704981,19.300766283524908
1.9098134574391779,0.09578544061302681,40.03831417624521,20.067049808429122
1.9781030878568502,0.09578544061302681,42.04980842911878,21.072796934865902
2.0463927182745225,0.09578544061302681,43.007662835249036,21.551724137931036
2.1146823486921944,0.09578544061302681,44.25287356321839,22.17432950191571
2.1829719791098667,0.09578544061302681,45.593869731800766,22.844827586206897
2.251261609527539,0.19157088122605362,46.360153256704976,23.27586206896552
2.3195512399452114,0.19157088122605362,47.31800766283525,23.754789272030653
2.3878408703628837,0.38314176245210724,48.65900383141762,24.521072796934867
2.4561305007805556,0.5747126436781609,50.191570881226056,25.383141762452112
2.524420131198228,0.6704980842911877,52.01149425287356,26.340996168582375
2.5927097616159003,0.6704980842911877,53.06513409961685,26.867816091954026
2.6609993920335726,0.8620689655172413,54.40613026819923,27.634099616858236
2.7292890224512445,0.9578544061302682,55.7471264367816,28.35249042145594
2.797578652868917,1.1494252873563215,57.183908045977006,29.166666666666668
2.865868283286589,1.1494252873563215,59.195402298850574,30.172413793103452
2.9341579137042615,1.1494252873563215,60.440613026819925,30.795019157088127
3.002447544121934,1.2452107279693485,61.97318007662835,31.60919540229885
3.0707371745396057,1.2452107279693485,63.6015325670498,32.42337164750958
3.139026804957278,1.532567049808429,66.76245210727969,34.14750957854407
3.2073164353749504,1.7241379310344827,69.54022988505747,35.63218390804598
3.2756060657926227,2.3946360153256707,72.03065134099617,37.21264367816092
3.343895696210295,2.490421455938697,74.90421455938697,38.69731800766284
3.412185326627967,3.1609195402298846,76.62835249042145,39.89463601532567
3.4804749570456393,3.6398467432950192,78.63984674329501,41.139846743295024
3.5487645874633116,4.597701149425287,81.32183908045977,42.95977011494253
3.617054217880984,5.938697318007663,83.71647509578544,44.827586206896555
3.685343848298656,7.088122605363983,86.01532567049807,46.55172413793104
3.753633478716328,7.950191570881225,87.26053639846742,47.605363984674334
3.8219231091340005,8.524904214559385,88.6015325670498,48.5632183908046
3.890212739551673,9.865900383141762,90.22988505747126,50.04789272030651
3.958502369969345,10.823754789272028,90.99616858237547,50.90996168582376
4.026792000387017,12.164750957854405,91.4750957854406,51.819923371647505
4.09508163080469,14.272030651340998,92.72030651340995,53.49616858237548
4.163371261222362,15.421455938697317,93.29501915708812,54.35823754789272
4.2316608916400344,17.24137931034483,93.77394636015325,55.507662835249036
4.299950522057706,18.199233716475096,94.44444444444444,56.32183908045977
4.368240152475379,20.210727969348657,95.0191570881226,57.61494252873563
4.436529782893051,21.455938697318008,95.88122605363985,58.66858237547893
4.504819413310723,22.701149425287355,96.36015325670498,59.530651340996165
4.573109043728396,24.137931034482758,97.03065134099617,60.58429118773946
4.6413986741460675,26.915708812260537,97.22222222222221,62.06896551724138
4.70968830456374,29.310344827586203,97.60536398467433,63.45785440613027
4.777977934981412,32.95019157088122,97.8927203065134,65.42145593869732
4.846267565399084,35.440613026819925,98.18007662835248,66.8103448275862
4.914557195816757,38.40996168582375,98.37164750957854,68.39080459770115
4.982846826234429,42.1455938697318,98.46743295019157,70.30651340996168
5.0511364566521015,45.019157088122604,98.65900383141762,71.83908045977012
5.119426087069773,47.5095785440613,98.94636015325669,73.227969348659
5.187715717487445,50.287356321839084,99.04214559386972,74.66475095785441
5.256005347905118,52.490421455938694,99.23371647509578,75.86206896551724
5.32429497832279,55.84291187739463,99.3295019157088,77.58620689655173
5.392584608740462,58.524904214559385,99.42528735632183,78.9750957854406
5.460874239158135,61.398467432950184,99.61685823754789,80.50766283524904
5.5291638695758065,64.94252873563218,99.61685823754789,82.27969348659003
5.597453499993479,67.1455938697318,99.80842911877394,83.47701149425288
5.665743130411151,69.44444444444444,100.0,84.72222222222221
5.734032760828823,71.26436781609196,100.0,85.63218390804597
5.802322391246496,72.8927203065134,100.0,86.4463601532567
5.870612021664168,74.52107279693486,100.0,87.26053639846744
5.9389016520818405,76.62835249042145,100.0,88.31417624521073
6.007191282499512,79.21455938697318,100.0,89.60727969348659
6.075480912917184,81.51340996168582,100.0,90.75670498084291
6.143770543334857,85.0574712643678,100.0,92.52873563218391
6.212060173752529,88.02681992337165,100.0,94.01340996168582
6.280349804170202,88.88888888888889,100.0,94.44444444444444
6.348639434587874,89.75095785440612,100.0,94.87547892720306
6.4169290650055455,89.94252873563218,100.0,94.97126436781609
6.485218695423218,90.61302681992338,100.0,95.3065134099617
6.55350832584089,91.28352490421456,100.0,95.64176245210729
6.621797956258563,92.04980842911877,100.0,96.0249042145594
6.690087586676235,92.91187739463601,100.0,96.455938697318
6.758377217093907,94.25287356321839,100.0,97.12643678160919
6.8266668475115795,100.0,100.0,100.0


==> figs/plots/data/e2e_thr_cdf/OnlyMacros_50_DOWNLINK_bbl_20.0_hotspot_3072_bits.csv <==
x,ped_y,passen_y,aggregated_y
1.2500781614775294e-05,0.0,0.0925925925925926,0.0462962962962963
0.026512885067144016,0.0,4.62962962962963,2.314814814814815
0.05301326935267326,0.0,9.722222222222223,4.861111111111111
0.0795136536382025,0.0,16.11111111111111,8.055555555555555
0.10601403792373174,0.0,22.12962962962963,11.064814814814813
0.132514422209261,0.0,28.796296296296298,14.398148148148149
0.15901480649479022,0.0,34.81481481481482,17.40740740740741
0.18551519078031944,0.0,40.64814814814815,20.324074074074073
0.2120155750658487,0.0,47.22222222222223,23.61111111111111
0.23851595935137795,0.0,55.18518518518518,27.59259259259259
0.26501634363690724,0.0,60.83333333333333,30.416666666666664
0.29151672792243644,0.0,64.62962962962962,32.31481481481481
0.3180171122079657,0.0,68.7037037037037,34.35185185185185
0.34451749649349495,0.0925925925925926,72.68518518518519,36.38888888888888
0.37101788077902415,0.0925925925925926,75.64814814814814,37.87037037037037
0.3975182650645534,0.1851851851851852,78.7962962962963,39.49074074074074
0.42401864935008265,0.1851851851851852,81.11111111111111,40.648148148148145
0.4505190336356119,0.1851851851851852,83.42592592592592,41.80555555555555
0.47701941792114116,0.2777777777777778,85.74074074074073,43.00925925925925
0.5035198022066704,0.3703703703703704,87.96296296296296,44.16666666666666
0.5300201864921996,0.5555555555555555,90.18518518518518,45.37037037037037
0.5565205707777288,0.5555555555555555,91.48148148148148,46.01851851851851
0.583020955063258,0.5555555555555555,92.68518518518518,46.62037037037036
0.6095213393487873,0.6481481481481483,93.61111111111111,47.12962962962962
0.6360217236343165,0.9259259259259258,94.9074074074074,47.916666666666664
0.6625221079198458,1.0185185185185184,95.55555555555556,48.28703703703703
0.689022492205375,1.388888888888889,96.11111111111111,48.74999999999999
0.7155228764909043,1.5740740740740742,97.22222222222221,49.39814814814814
0.7420232607764334,1.9444444444444444,98.05555555555556,49.99999999999999
0.7685236450619627,2.037037037037037,98.88888888888889,50.46296296296296
0.795024029347492,2.592592592592593,98.88888888888889,50.74074074074074
0.8215244136330212,2.8703703703703707,99.07407407407408,50.97222222222222
0.8480247979185505,3.1481481481481484,99.25925925925925,51.20370370370371
0.8745251822040797,3.3333333333333335,99.44444444444444,51.388888888888886
0.901025566489609,3.7962962962962963,100.0,51.89814814814815
0.9275259507751382,4.2592592592592595,100.0,52.129629629629626
0.9540263350606675,4.722222222222223,100.0,52.361111111111114
0.9805267193461966,5.648148148148149,100.0,52.824074074074076
1.007027103631726,6.481481481481483,100.0,53.24074074074075
1.0335274879172551,7.037037037037037,100.0,53.51851851851852
1.0600278722027845,7.87037037037037,100.0,53.93518518518518
1.0865282564883136,8.425925925925927,100.0,54.21296296296296
1.1130286407738428,9.62962962962963,100.0,54.81481481481482
1.1395290250593721,10.185185185185187,100.0,55.092592592592595
1.1660294093449013,11.574074074074074,100.0,55.78703703703704
1.1925297936304307,12.314814814814817,100.0,56.15740740740741
1.2190301779159598,13.61111111111111,100.0,56.80555555555556
1.2455305622014892,14.814814814814813,100.0,57.407407407407405
1.2720309464870183,15.555555555555555,100.0,57.77777777777777
1.2985313307725475,16.574074074074076,100.0,58.28703703703704
1.3250317150580768,18.796296296296298,100.0,59.398148148148145
1.351532099343606,20.64814814814815,100.0,60.324074074074076
1.3780324836291353,22.962962962962962,100.0,61.48148148148148
1.4045328679146645,24.62962962962963,100.0,62.31481481481481
1.4310332522001938,27.222222222222225,100.0,63.61111111111111
1.457533636485723,28.70370370370371,100.0,64.35185185185185
1.4840340207712521,31.2962962962963,100.0,65.64814814814814
1.5105344050567815,33.42592592592593,100.0,66.71296296296296
1.5370347893423106,35.833333333333336,100.0,67.91666666666667
1.56353517362784,39.074074074074076,100.0,69.53703703703702
1.5900355579133691,42.03703703703704,100.0,71.01851851851852
1.6165359421988985,44.44444444444445,100.0,72.22222222222221
1.6430363264844277,46.01851851851852,100.0,73.00925925925925
1.669536710769957,48.42592592592593,100.0,74.21296296296296
1.6960370950554862,51.85185185185185,100.0,75.92592592592592
1.7225374793410153,61.01851851851852,100.0,80.50925925925925
1.7490378636265447,68.14814814814815,100.0,84.07407407407406
1.7755382479120738,76.66666666666666,100.0,88.33333333333333
1.8020386321976032,77.5,100.0,88.75
1.8285390164831323,78.24074074074075,100.0,89.12037037037037
1.8550394007686617,79.35185185185185,100.0,89.67592592592592
1.8815397850541908,79.62962962962963,100.0,89.81481481481481
1.9080401693397202,80.55555555555556,100.0,90.27777777777779
1.9345405536252493,85.18518518518519,100.0,92.5925925925926
1.9610409379107785,89.25925925925927,100.0,94.62962962962963
1.9875413221963079,89.72222222222223,100.0,94.86111111111111
2.0140417064818372,90.37037037037037,100.0,95.18518518518519
2.0405420907673664,91.66666666666666,100.0,95.83333333333333
2.0670424750528955,92.31481481481481,100.0,96.1574074074074
2.0935428593384247,93.24074074074073,100.0,96.62037037037037
2.1200432436239542,93.7037037037037,100.0,96.85185185185185
2.1465436279094834,94.16666666666667,100.0,97.08333333333333
2.1730440121950125,95.74074074074073,100.0,97.87037037037037
2.1995443964805417,95.83333333333334,100.0,97.91666666666666
2.226044780766071,95.92592592592592,100.0,97.96296296296296
2.2525451650516004,96.11111111111111,100.0,98.05555555555556
2.2790455493371296,96.38888888888889,100.0,98.19444444444444
2.3055459336226587,96.94444444444444,100.0,98.47222222222221
2.332046317908188,97.87037037037038,100.0,98.93518518518518
2.358546702193717,98.05555555555556,100.0,99.02777777777777
2.3850470864792466,98.61111111111111,100.0,99.30555555555554
2.4115474707647757,98.88888888888889,100.0,99.44444444444443
2.438047855050305,98.88888888888889,100.0,99.44444444444443
2.464548239335834,98.88888888888889,100.0,99.44444444444443
2.4910486236213636,98.88888888888889,100.0,99.44444444444443
2.5175490079068927,98.98148148148148,100.0,99.49074074074073
2.544049392192422,99.07407407407408,100.0,99.53703703703704
2.570549776477951,99.25925925925925,100.0,99.62962962962962
2.59705016076348,99.35185185185185,100.0,99.67592592592592
2.6235505450490098,100.0,100.0,100.0


==> figs/plots/data/e2e_thr_cdf/OnlyMacros_50_DOWNLINK_bbl_20.0_spreaded_3072_bits.csv <==
x,ped_y,passen_y,aggregated_y
0.001040657502682889,0.0,0.0925925925925926,0.0462962962962963
0.06998637659368184,0.0,5.0925925925925934,2.5462962962962963
0.1389320956846808,0.0925925925925926,10.555555555555555,5.3240740740740735
0.20787781477567974,0.0925925925925926,14.074074074074073,7.083333333333332
0.2768235338666787,0.1851851851851852,18.703703703703702,9.444444444444443
0.34576925295767763,0.1851851851851852,25.0,12.592592592592592
0.4147149720486766,0.2777777777777778,30.09259259259259,15.185185185185185
0.4836606911396755,0.2777777777777778,36.48148148148149,18.37962962962963
0.5526064102306745,0.3703703703703704,40.555555555555564,20.462962962962962
0.6215521293216735,0.3703703703703704,43.7037037037037,22.037037037037035
0.6904978484126724,0.4629629629629629,46.574074074074076,23.518518518518515
0.7594435675036713,0.6481481481481483,50.27777777777778,25.46296296296296
0.8283892865946703,0.8333333333333334,52.685185185185176,26.759259259259256
0.8973350056856693,0.9259259259259258,55.74074074074073,28.33333333333333
0.9662807247766682,1.1111111111111112,57.96296296296296,29.537037037037035
1.035226443867667,1.2037037037037037,59.81481481481481,30.509259259259252
1.104172162958666,1.388888888888889,62.31481481481481,31.851851851851848
1.173117882049665,1.5740740740740742,64.07407407407408,32.82407407407407
1.242063601140664,1.7592592592592593,66.11111111111111,33.935185185185176
1.3110093202316628,1.851851851851852,67.5925925925926,34.722222222222214
1.3799550393226618,2.037037037037037,69.07407407407408,35.55555555555555
1.4489007584136608,2.592592592592593,69.9074074074074,36.24999999999999
1.5178464775046596,2.6851851851851856,71.2037037037037,36.94444444444444
1.5867921965956586,2.777777777777778,71.94444444444444,37.36111111111111
1.6557379156866576,3.1481481481481484,73.24074074074073,38.19444444444444
1.7246836347776566,3.6111111111111116,73.79629629629629,38.7037037037037
1.7936293538686556,3.7962962962962963,74.81481481481481,39.30555555555555
1.8625750729596544,3.981481481481482,75.55555555555556,39.76851851851851
1.9315207920506534,4.722222222222223,76.38888888888889,40.55555555555555
2.0004665111416524,5.277777777777779,77.22222222222223,41.24999999999999
2.069412230232651,5.462962962962963,77.87037037037037,41.666666666666664
2.13835794932365,5.740740740740741,78.7962962962963,42.26851851851851
2.207303668414649,6.111111111111112,79.72222222222221,42.91666666666666
2.276249387505648,7.037037037037037,80.46296296296296,43.74999999999999
2.345195106596647,7.685185185185185,81.2037037037037,44.444444444444436
2.414140825687646,8.148148148148149,81.85185185185185,44.99999999999999
2.483086544778645,8.88888888888889,82.4074074074074,45.648148148148145
2.5520322638696435,9.537037037037036,83.05555555555556,46.29629629629629
2.6209779829606425,9.907407407407408,83.33333333333334,46.62037037037036
2.6899237020516416,10.462962962962964,83.98148148148148,47.222222222222214
2.7588694211426406,11.38888888888889,84.25925925925925,47.82407407407407
2.8278151402336396,12.222222222222223,85.0,48.61111111111111
2.8967608593246386,13.333333333333334,86.01851851851852,49.67592592592592
2.9657065784156376,13.796296296296296,86.48148148148148,50.138888888888886
3.034652297506636,14.444444444444443,86.94444444444444,50.69444444444444
3.103598016597635,14.814814814814813,87.68518518518519,51.24999999999999
3.172543735688634,16.203703703703702,88.42592592592592,52.31481481481482
3.241489454779633,17.685185185185183,89.16666666666666,53.425925925925924
3.310435173870632,19.35185185185185,90.0925925925926,54.722222222222214
3.379380892961631,21.11111111111111,91.01851851851852,56.06481481481481
3.44832661205263,23.333333333333332,91.66666666666666,57.49999999999999
3.517272331143629,25.92592592592593,92.68518518518518,59.30555555555556
3.586218050234628,28.33333333333334,93.05555555555556,60.69444444444444
3.6551637693256267,30.277777777777782,93.51851851851852,61.898148148148145
3.7241094884166257,32.96296296296297,94.35185185185185,63.657407407407405
3.7930552075076247,35.092592592592595,94.81481481481482,64.9537037037037
3.8620009265986237,38.70370370370371,95.0,66.85185185185185
3.9309466456896227,41.94444444444444,95.0925925925926,68.5185185185185
3.9998923647806217,44.53703703703704,95.55555555555556,70.04629629629629
4.068838083871621,46.48148148148149,95.64814814814815,71.06481481481481
4.13778380296262,48.42592592592593,96.38888888888889,72.4074074074074
4.206729522053619,50.46296296296296,97.4074074074074,73.93518518518518
4.275675241144618,52.407407407407405,97.87037037037038,75.13888888888889
4.344620960235617,54.35185185185185,98.42592592592592,76.38888888888889
4.413566679326616,56.481481481481474,98.51851851851852,77.5
4.482512398417614,58.98148148148148,98.79629629629629,78.88888888888889
4.551458117508614,61.11111111111111,98.88888888888889,80.0
4.620403836599612,62.77777777777778,98.88888888888889,80.83333333333333
4.689349555690612,64.16666666666666,98.88888888888889,81.52777777777777
4.75829527478161,66.38888888888889,98.88888888888889,82.63888888888889
4.82724099387261,68.61111111111111,98.88888888888889,83.75
4.896186712963608,70.27777777777777,98.88888888888889,84.58333333333333
4.965132432054608,72.4074074074074,99.16666666666667,85.78703703703702
5.034078151145606,73.88888888888889,99.16666666666667,86.52777777777777
5.103023870236605,76.38888888888889,99.25925925925925,87.82407407407406
5.171969589327604,77.4074074074074,99.35185185185185,88.37962962962963
5.240915308418603,79.16666666666666,99.44444444444444,89.30555555555554
5.309861027509602,81.2962962962963,99.44444444444444,90.37037037037037
5.378806746600601,82.5,99.53703703703704,91.0185185185185
5.4477524656916,83.7037037037037,99.53703703703704,91.62037037037037
5.516698184782599,85.55555555555556,99.62962962962963,92.5925925925926
5.585643903873597,86.75925925925925,99.62962962962963,93.19444444444443
5.654589622964597,88.51851851851852,99.72222222222223,94.12037037037037
5.723535342055595,89.72222222222223,99.72222222222223,94.72222222222221
5.792481061146595,90.46296296296296,99.72222222222223,95.09259259259258
5.8614267802375934,91.01851851851852,99.81481481481481,95.41666666666666
5.930372499328593,91.75925925925927,99.9074074074074,95.83333333333333
5.9993182184195915,92.5925925925926,99.9074074074074,96.24999999999999
6.06826393751059,93.24074074074073,99.9074074074074,96.57407407407406
6.1372096566015895,94.44444444444444,100.0,97.22222222222221
6.206155375692588,95.55555555555556,100.0,97.77777777777777
6.2751010947835875,96.38888888888889,100.0,98.19444444444444
6.344046813874586,97.03703703703704,100.0,98.51851851851852
6.4129925329655855,97.5,100.0,98.75
6.481938252056584,98.24074074074073,100.0,99.12037037037037
6.5508839711475835,98.24074074074073,100.0,99.12037037037037
6.619829690238582,98.24074074074073,100.0,99.12037037037037
6.688775409329581,98.51851851851852,100.0,99.25925925925925
6.75772112842058,98.79629629629629,100.0,99.39814814814815
6.8266668475115795,100.0,100.0,100.0


==> figs/plots/data/mcs_hist/IAB-no_silence_50_bbl_20.0_hotspot_3072_bits.csv <==
MCS,perc_DOWNLINK_MacroPedestrian_acks,perc_UPLINK_MacroPedestrian_acks,perc_DOWNLINK_MacroPassenger_acks,perc_UPLINK_MacroPassenger_acks,perc_DOWNLINK_PicoPedestrian_acks,perc_UPLINK_PicoPedestrian_acks,perc_DOWNLINK_PicoPassenger_acks,perc_UPLINK_PicoPassenger_acks,perc_DOWNLINK_Backhaul_acks,perc_UPLINK_Backhaul_acks,perc_DOWNLINK_MacroPedestrian_nacks,perc_UPLINK_MacroPedestrian_nacks,perc_DOWNLINK_MacroPassenger_nacks,perc_UPLINK_MacroPassenger_nacks,perc_DOWNLINK_PicoPedestrian_nacks,perc_UPLINK_PicoPedestrian_nacks,perc_DOWNLINK_PicoPassenger_nacks,perc_UPLINK_PicoPassenger_nacks,perc_DOWNLINK_Backhaul_nacks,perc_UPLINK_Backhaul_nacks
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.95007038911727,6.8913000120370675,0.0,0.0,10.127970285732195,8.164364943462035,0.03357189219646658,0.04619928776487305,10.25602877370036,10.90106903861185
1,2.958098172454017,0.062021647391251246,0.0,0.0,7.392828611465793,0.08244728299073059,0.0,0.0,1.4047314437534957,0.26018169808879016,0.35392951001782563,0.0032684591060412895,0.0,0.0,0.6567464065681605,0.00512341170425106,0.0,0.0,0.17458882857967165,0.018332384367148475
2,4.153433813401658,0.1394718275518802,0.0,0.0,13.475435207873726,0.24533924558779205,0.0,0.0,2.221759738285763,0.44063147419051996,0.5063517077627286,0.007160737019956052,0.0,0.0,1.2894572145825527,0.014551912409990856,0.0,0.0,0.26576964838391826,0.0321240100092114
3,4.955964929173925,0.3501820057268324,0.0,0.0,16.910067520631006,0.530811882858884,0.0,0.0,7.5115707819150295,2.854426686629923,0.608366175201597,0.019856767687240092,0.0,0.0,1.8047882411119587,0.0359096266771168,0.0,0.0,0.9966606794044147,0.2250276727993835
4,5.7388422217027895,0.9277240014725638,0.0,0.0,17.272956141914168,1.0156757083701198,0.0,0.0,14.084556183015307,6.445730671919961,0.6786502248632236,0.052488641665297486,0.0,0.0,1.9737255836892553,0.07641914183870503,0.0,0.0,1.7559548321890626,0.5786354511982718
5,5.717198294344803,2.003916879219014,0.0,0.0,13.172262488137138,1.5671133895383795,0.0,5.00497845206627e-05,11.043349807902082,6.1362256370384785,0.6509741806858789,0.12960494697100824,0.0,0.0,1.6010452956616987,0.129457635027058,0.0,6.673304602755028e-06,1.3126021595373274,0.6145838351377336
6,5.691055001162542,3.9910433677078,0.0,0.0,9.272998591815718,2.437163236064752,0.0,0.00048047793139836196,10.825526003361627,7.465057296041655,0.6298864936083666,0.27398824936234295,0.0,0.0,1.1524443536303972,0.20502795766476115,0.0,2.3356566109642594e-05,1.2618423766350244,0.814653782559232
7,4.88433354194404,5.651438165937559,0.0,0.0,5.25769805542556,3.0651827070623283,7.916032114234044e-06,0.0011811749146876398,6.741366868841212,5.5037821340308675,0.5284035446597286,0.49016343174148247,0.0,0.0,0.687568185672553,0.2908857657086192,0.0,0.0001501493535619881,0.7738453389410163,0.6624780573652191
8,4.890823011882899,8.4139362878915,0.0,0.0,3.4277424947516955,4.427634096914821,0.0001464465941133298,0.0022388936942243118,8.24176256238694,8.383350515603336,0.5196891135989747,0.6972712759554751,0.0,0.0,0.44196399941581643,0.41265320042959397,7.916032114234044e-06,0.00022689235649367092,0.9243281702350382,1.0974588637352543
9,3.7224094005101835,8.605501378991013,0.0,0.0,1.695807238976737,4.740573913600371,0.000562038280110617,0.004204181899735667,3.6796983418616094,4.811025854010477,0.39710611667770285,0.8816932023958156,0.0,0.0,0.22820553031845348,0.4863225746770294,4.3538176628287234e-05,0.0004237548422749442,0.4084881370813679,0.6686708871477814
10,3.5005313330768035,9.035101669286414,0.0,0.0,1.0234364496991675,5.9279093278114345,0.0013140613309628511,0.007907865954264707,4.518388886087585,7.86675301296459,0.3616550694688486,0.9510513104148747,0.0,0.0,0.1383352748774145,0.5974060695147346,0.00021373286708431915,0.0007340635063030529,0.5090749655625153,1.129850908871785
11,3.2000379726698136,7.508335888647465,0.0,0.0,0.5203429338511558,6.661182379733247,0.001480298005361766,0.013736997524771224,2.898375377244461,6.4438105657351645,0.3151533820212511,0.8832132116037327,0.0,0.0,0.07331728113520986,0.6970838740108334,0.00026122905976972343,0.0013079677021399854,0.3269141487759341,0.9526943098116183
12,2.9234135007427042,5.371905836747497,0.0,0.0,0.23183698674016803,6.603879459541058,0.0015119621338187022,0.015558809681323345,1.8288220623661806,4.547833634105296,0.29584566384125444,0.7079728436736427,0.0,0.0,0.03532793564594925,0.7560132741091338,0.00030476723639801065,0.0019919814239223754,0.2048755716312746,0.6566556033949524
13,3.3285171165641065,4.804028639433608,0.0,0.0,0.11989609889135697,7.72859539736683,0.001804855322045362,0.017654227326588424,2.4026841639639462,6.685390625987998,0.33950434541087554,0.5906070459895041,0.0,0.0,0.01952115101581495,0.9037993045781851,0.000372053509369,0.002565885619759308,0.2605034933008894,0.8940226387829237
14,3.3816813264822656,3.691065596744193,0.0,0.0,0.05240324272476467,7.4688516391105395,0.0021650347832430105,0.01506832179302085,1.814683409837957,5.241746120197624,0.36700733705651734,0.5117510769660616,0.0,0.0,0.010446655459726837,1.0382329515680029,0.0006214085209673724,0.0030129970281438947,0.18580587198188703,0.6626059832214396
15,33.00358997477018,32.55302679521434,0.0,0.0,0.04631765136965395,39.333275389986674,99.95743549532176,99.8757197117306,10.526695595476445,16.012985034843467,1.3975475242424964,0.6912088114845921,0.0,0.0,0.015077176947232741,2.5154782435440186,0.03174724679413563,0.03575556606156144,0.8947745514610176,1.8932746502098947


==> figs/plots/data/mcs_hist/IAB-no_silence_50_bbl_20.0_spreaded_3072_bits.csv <==
MCS,perc_DOWNLINK_MacroPedestrian_acks,perc_UPLINK_MacroPedestrian_acks,perc_DOWNLINK_MacroPassenger_acks,perc_UPLINK_MacroPassenger_acks,perc_DOWNLINK_PicoPedestrian_acks,perc_UPLINK_PicoPedestrian_acks,perc_DOWNLINK_PicoPassenger_acks,perc_UPLINK_PicoPassenger_acks,perc_DOWNLINK_Backhaul_acks,perc_UPLINK_Backhaul_acks,perc_DOWNLINK_MacroPedestrian_nacks,perc_UPLINK_MacroPedestrian_nacks,perc_DOWNLINK_MacroPassenger_nacks,perc_UPLINK_MacroPassenger_nacks,perc_DOWNLINK_PicoPedestrian_nacks,perc_UPLINK_PicoPedestrian_nacks,perc_DOWNLINK_PicoPassenger_nacks,perc_UPLINK_PicoPassenger_nacks,perc_DOWNLINK_Backhaul_nacks,perc_UPLINK_Backhaul_nacks
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.4110307528405,7.549597037877404,0.0,0.0,9.811263274342249,9.10626765983922,0.01477218465896289,0.008347015736453727,10.130790118896767,9.631426328490491
1,0.2477747999896882,1.2634758256416159,0.0,0.0,4.7127565788705095,0.6373219261120934,0.0,0.0,0.5121252494365456,0.8266102167997764,0.01843881037984959,0.07432419844370318,0.0,0.0,0.4564747157311459,0.02127172974820666,0.0,0.0,0.05167454423286482,0.06417464873895651
2,0.6058039714535507,3.0202078669994017,0.0,0.0,8.796091185306537,2.0534289290606256,2.294708296537925e-05,0.0,0.8356369864376741,1.3488575722575726,0.03317471905153232,0.18863978589305125,0.0,0.0,0.8632984263552029,0.10334617834316588,2.868385370672406e-06,0.0,0.08500299330192447,0.10905861428479782
3,1.48560795022459,5.251771000484211,0.0,0.0,12.171371005790071,3.4929901658211255,0.00014055088316294789,0.0,3.2123998371968243,5.053577160461735,0.07999823707393974,0.39379318777146377,0.0,0.0,1.2564175609089774,0.25750474002995255,2.868385370672406e-06,0.0,0.36117993515505403,0.4526509949541794
4,2.108889785958824,7.815185103658408,0.0,0.0,14.42876181626522,5.226574661312257,0.00024668114187782693,0.0,6.161759227488537,9.191531934376542,0.18568128071531737,0.6577880612470304,0.0,0.0,1.5821820740550359,0.4164894022520983,1.1473541482689624e-05,0.0,0.7096511710002471,0.8958224403286065
5,2.517962647919989,8.199272098550804,0.0,0.0,13.077625414844258,6.403743578519734,0.000628176396177257,0.0,5.457580671800129,8.006619518420113,0.22911940876035472,0.8259991145664102,0.0,0.0,1.4749269164164647,0.5830359799627682,3.4420624448068875e-05,0.0,0.6244960725825333,0.8137860478923212
6,3.1538229947378427,8.842383723986186,0.0,0.0,11.099493424948799,7.619459821022372,0.0008088846745296184,1.735947813473912e-05,6.271884915748342,9.016674535218346,0.28304173210176914,0.8631838351800225,0.0,0.0,1.2676508199829792,0.7045799386685618,0.00010899864408555144,0.0,0.7126552470370874,0.9589810655381599
7,3.782370058113899,6.93093428949432,0.0,0.0,7.746814921722158,7.914989314951935,0.0009121465478738252,5.497168076000721e-05,4.693421998785441,6.480876253727051,0.3586347567517398,0.823407349396105,0.0,0.0,0.886888270410607,0.7689791782964419,0.00011760380019756864,5.786492711579706e-06,0.5354369428595585,0.7093908815066438
8,5.1886841847070455,7.0902276670188655,0.0,0.0,6.359462493046612,9.984679436262274,0.0013223256558799793,0.0006162614737832388,7.195598686369518,9.167965694040605,0.4623075936736355,0.7163047542910478,0.0,0.0,0.7054037368110305,0.9035874218909461,0.00012334057093891346,1.1572985423159412e-05,0.8295908080850459,1.0111060756217554
9,5.2846189873949525,5.345968091589749,0.0,0.0,3.9066129746838283,8.268063141379539,0.001482955236637634,0.0005873290102253401,4.114831567033802,4.909313080631014,0.537875385603278,0.6239012163893988,0.0,0.0,0.43737817530534245,0.9401366800854803,0.00020365536131774085,7.233115889474633e-05,0.47180788718262157,0.5550228731045797
10,6.28401344416161,4.845792961622179,0.0,0.0,2.7675605045800244,7.823078228323125,0.001256352792354514,0.0007927495014864198,6.228986519810867,6.57006985624731,0.6153987133583577,0.5371368682909698,0.0,0.0,0.318080963939441,0.871710566762492,0.00018070827835236158,7.522440525053618e-05,0.719366885271294,0.773203915959889
11,6.528762420438603,3.8678928171959033,0.0,0.0,1.711274687333467,6.693955140012246,0.0008662523819430666,0.0007724967769958908,5.015956143531965,4.63602777643163,0.6616166460928878,0.43990689487579104,0.0,0.0,0.1974357614846594,0.750504742489112,0.00013194572705093067,0.00010126362245264487,0.5862669868141342,0.5483724235248036
12,5.566388569846841,2.7704434647550555,0.0,0.0,1.038222736655562,5.172903505040048,0.0007543853524868428,0.0012325229475664775,3.834729996307648,3.0418005218231783,0.6570747564338074,0.338630923962829,0.0,0.0,0.11673602829702895,0.6542593872266337,5.7367707413448114e-05,0.00015044881050107236,0.44989999722408164,0.36432826974483756
13,5.108513524044196,2.476746703897599,0.0,0.0,0.8131980908851538,4.899014614784958,0.0010699077432608074,0.0019269020729560423,5.841898013266355,3.8930418016479575,0.5971323265674177,0.28285141932186464,0.0,0.0,0.09278671995125663,0.6084268018876509,0.00012907734168025826,0.0002893246355789853,0.6878890484443386,0.44630084789540925
14,4.176435759659853,1.9515103034864911,0.0,0.0,0.5687174403985741,3.934685953034972,0.0009178833186151698,0.002974257253751969,4.979645800422118,2.864215374765847,0.521757985493625,0.2361576351002434,0.0,0.0,0.06600663031883584,0.5632397459196397,0.00021226051742975806,0.00045134643150321704,0.5682504527345394,0.3160358705855795
15,41.549320148508016,22.778591043741805,0.0,0.0,0.9907734503269776,10.768843924523477,99.97479836613327,99.98267813406788,25.512754267467468,15.361392374660829,1.1697784007829881,0.5475717931474731,0.0,0.0,0.08959647437424008,0.9591951662760702,0.013455595773824257,0.007189717194137785,2.7376211469714415,1.6131913588099733


==> figs/plots/data/mcs_hist/IAB-with_silence_50_bbl_20.0_hotspot_3072_bits.csv <==
MCS,perc_DOWNLINK_MacroPedestrian_acks,perc_UPLINK_MacroPedestrian_acks,perc_DOWNLINK_MacroPassenger_acks,perc_UPLINK_MacroPassenger_acks,perc_DOWNLINK_PicoPedestrian_acks,perc_UPLINK_PicoPedestrian_acks,perc_DOWNLINK_PicoPassenger_acks,perc_UPLINK_PicoPassenger_acks,perc_DOWNLINK_Backhaul_acks,perc_UPLINK_Backhaul_acks,perc_DOWNLINK_MacroPedestrian_nacks,perc_UPLINK_MacroPedestrian_nacks,perc_DOWNLINK_MacroPassenger_nacks,perc_UPLINK_MacroPassenger_nacks,perc_DOWNLINK_PicoPedestrian_nacks,perc_UPLINK_PicoPedestrian_nacks,perc_DOWNLINK_PicoPassenger_nacks,perc_UPLINK_PicoPassenger_nacks,perc_DOWNLINK_Backhaul_nacks,perc_UPLINK_Backhaul_nacks
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.86238646085202,8.335440844105111,0.0,0.0,10.061979574652895,9.232366502146446,0.025907950985335448,0.021245378645852766,9.776554230311735,12.15557574564626
1,2.4649379016410898e-05,0.8800673594033326,0.0,0.0,4.897336700991524,0.11229892776856289,0.0,0.0,0.021527273860552115,0.282827951905443,0.0,0.042597416473065045,0.0,0.0,0.5001866567153851,0.007387023373483763,0.0,0.0,0.0015830843635587424,0.015902198695018802
2,0.00023827733049197201,2.0569203955847293,0.0,0.0,8.775276474073946,0.2940872466918098,0.0,0.0,0.03708885948014221,0.4780131596675225,8.216459672136967e-06,0.11792145004835233,0.0,0.0,0.8983595755807396,0.018536529353809547,0.0,0.0,0.00287781439792886,0.027594489246107613
3,0.0017418894504930367,3.7197433592163582,0.0,0.0,11.80301754320459,0.6200723547761388,0.0,0.0,0.22062161593040416,3.0754154083223963,5.7515217704958764e-05,0.27042105090624985,0.0,0.0,1.2564779776308121,0.041858213578014884,0.0,0.0,0.018181599789436412,0.1998589503782314
4,0.008191810293120555,6.331352900503435,0.0,0.0,14.006458132853119,1.2712101632884154,0.0,0.0,0.5164769769405717,6.9534951502077895,0.00037795714491830045,0.5229641779827753,0.0,0.0,1.5194607610667008,0.09145068343760389,0.0,0.0,0.048265931591009906,0.5280181776241417
5,0.028774041771823654,8.805681840946576,0.0,0.0,13.075448546369156,2.1153190930105206,0.0,0.0,0.5982416611317595,6.762998332466248,0.0016268590150831192,0.8340825468362145,0.0,0.0,1.464179632330838,0.17128571260730863,0.0,0.0,0.05895795734681859,0.6051575122057431
6,0.08556621102563436,10.770165175018501,0.0,0.0,11.68577368418947,3.353466024187483,0.00010669278309780287,1.0019829576726661e-05,1.0069829679409759,8.280506045362182,0.006219859971807684,1.1525584857003925,0.0,0.0,1.3037475011547168,0.2928838230514419,0.0,0.0,0.09916333513978091,0.8869735725915231
7,0.21038244990506705,9.661679262154712,0.0,0.0,8.483640709229546,4.257099236263597,0.00012140902904232741,0.00019037676195780658,1.079674993734977,6.050829325050779,0.016950556303618563,1.2057369620156344,0.0,0.0,0.9881225408530455,0.4176308127442849,0.0,1.3359772768968882e-05,0.10869812431619683,0.7684675267899195
8,0.6215669577374894,8.987035014627116,0.0,0.0,6.9397415694085405,6.207192544405262,0.000386301456043769,0.0004943115924518486,2.389733638703751,9.026852329678212,0.05157471736200374,1.1521396141403755,0.0,0.0,0.795387813980002,0.6197774446350209,1.1037184458393402e-05,8.349857980605551e-05,0.24437742954038097,1.326621518321132
9,1.14590033171491,5.968597988323804,0.0,0.0,4.061241650717736,6.486734061878711,0.0008204307114072428,0.0009886231849036973,1.731846552950286,4.985734770806815,0.11106188538827538,0.8442447351183737,0.0,0.0,0.494322709142375,0.711827461585219,4.7827799319704746e-05,0.0001302577844974466,0.18407700137621402,0.8296277638034758
10,2.296073222459331,4.673167877043592,0.0,0.0,2.77720908520944,7.827514478779859,0.0015525639471473385,0.0018937477900013392,3.2582282337501023,7.496827189117447,0.22085843598704163,0.6467437592690509,0.0,0.0,0.3398141826959013,0.870774514417372,0.00015819964390363878,0.0002939150009173154,0.34720725681289144,1.3434648127479485
11,4.044839849697947,3.2760491063162798,0.0,0.0,1.600969983255991,8.197398388354133,0.001953581649135632,0.002304560802647132,3.247503744261868,5.884198011522088,0.38954235305601354,0.4552162561017142,0.0,0.0,0.2053399331460847,0.9517463746149343,0.0002980039803766218,0.0004575722173371842,0.3551398653125573,1.09399144186339
12,5.255140792323066,2.1501284235920606,0.0,0.0,0.8235600288909082,7.465341042411265,0.0016739729761896661,0.002678634440178261,2.9125620494117483,4.050537060508598,0.5781594012895898,0.3055212735152369,0.0,0.0,0.11398026162260026,0.927059541834264,0.0004562036242802606,0.0006479489792949908,0.3191547727348722,0.7243690746519368
13,7.498694404558097,1.780289118506049,0.0,0.0,0.5040047147401815,7.9096992758481495,0.00236931559706845,0.0027053539857161985,5.37984008709141,5.6706229875534415,0.8113589597041811,0.2432672467329536,0.0,0.0,0.07425561379107826,0.9994599814786919,0.0007100588668233088,0.0009184843778666106,0.596339668337906,0.9506641487127531
14,8.143374263353307,1.314607144006221,0.0,0.0,0.2592138548342054,7.204982953956013,0.0031713510010450375,0.002347980064146281,5.498894142051249,4.555076669519086,1.0275175807587607,0.18697455142801814,0.0,0.0,0.04460951618677631,0.9834872677065356,0.000905049125588259,0.0008884248891364307,0.5882657471206244,0.6864701364203096
15,64.79710438814818,21.289074190652123,0.0,0.0,0.24512774737875226,27.44521770623363,99.96193642986448,99.96514101290256,62.324222972448474,14.290489862665693,2.64707216319335,0.35505131783670446,0.0,0.0,0.06373489875583947,2.1272011177284615,0.023321570760585258,0.01781191704422776,6.804264642131558,2.168394421594629


==> figs/plots/data/mcs_hist/IAB-with_silence_50_bbl_20.0_spreaded_3072_bits.csv <==
MCS,perc_DOWNLINK_MacroPedestrian_acks,perc_UPLINK_MacroPedestrian_acks,perc_DOWNLINK_MacroPassenger_acks,perc_UPLINK_MacroPassenger_acks,perc_DOWNLINK_PicoPedestrian_acks,perc_UPLINK_PicoPedestrian_acks,perc_DOWNLINK_PicoPassenger_acks,perc_UPLINK_PicoPassenger_acks,perc_DOWNLINK_Backhaul_acks,perc_UPLINK_Backhaul_acks,perc_DOWNLINK_MacroPedestrian_nacks,perc_UPLINK_MacroPedestrian_nacks,perc_DOWNLINK_MacroPassenger_nacks,perc_UPLINK_MacroPassenger_nacks,perc_DOWNLINK_PicoPedestrian_nacks,perc_UPLINK_PicoPedestrian_nacks,perc_DOWNLINK_PicoPassenger_nacks,perc_UPLINK_PicoPassenger_nacks,perc_DOWNLINK_Backhaul_nacks,perc_UPLINK_Backhaul_nacks
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.255716294686694,7.283471909845159,0.0,0.0,9.105351919339414,8.844815134223543,0.022047927565058772,0.004909397818793452,10.132711764835651,11.092005113463502
1,0.14992528434967942,0.994447486227684,0.0,0.0,3.0692066903606112,0.380880376988576,0.0,0.0,0.3117041277301202,0.7370493698122064,0.004300853183593518,0.06841582366528287,0.0,0.0,0.34782109362662966,0.01300754263108761,0.0,0.0,0.02307799783150978,0.06032744189195606
2,0.5540875173487201,2.041521698378166,0.0,0.0,5.3661384407251465,1.2712170282333422,1.0537483303357705e-05,0.0,0.5021537830512962,1.2219987553314755,0.02525952515484239,0.14388814286062035,0.0,0.0,0.5609025301113396,0.05736570409688772,0.0,0.0,0.03890250209781411,0.10235376066745451
3,0.5508581910154391,3.567048770751783,0.0,0.0,7.305815270631198,2.445801615097398,2.107496660671541e-05,0.0,2.286952372470469,4.682415748816527,0.06175287882523104,0.2700778087168736,0.0,0.0,0.8109673022194788,0.15218476150688023,0.0,0.0,0.19242695235612917,0.4441028272473021
4,0.8715322620145624,5.62917189379039,0.0,0.0,9.184103865066197,4.0337679991435245,3.5124944344525684e-05,0.0,4.54888417533232,8.823512166234273,0.06299152454210598,0.46457530167382366,0.0,0.0,0.9770163266729149,0.29300100049972677,3.512494434452569e-06,0.0,0.40913503059499484,0.9317932132178898
5,1.5566802928345254,6.926888852894835,0.0,0.0,9.479765466861632,5.200192358190759,7.376238312350394e-05,0.0,4.210143370376332,7.755884013124757,0.11096446976710339,0.6402878721866706,0.0,0.0,0.989116235000728,0.45477577332979485,7.024988868905138e-06,0.0,0.40199796877668226,0.8871163187482297
6,2.8351568254503157,7.7166612499189755,0.0,0.0,9.6696725026507,6.787705396247063,0.00010186233859912448,0.0,4.998412851450249,8.890672328838898,0.20255543916491095,0.7605442067845646,0.0,0.0,0.9897998456407174,0.5779463914879758,2.8099955475620552e-05,0.0,0.5004951413236288,1.0693306817403607
7,3.9221741201148665,7.07596515071817,0.0,0.0,8.611921759395031,7.797306915583838,0.00016508723841927072,6.751627648635395e-05,3.9148377349980756,6.454390593157726,0.3588730201606056,0.7560299503848663,0.0,0.0,0.8742696474825012,0.7193903403128855,2.8099955475620552e-05,0.0,0.41038513987742387,0.8375621389394196
8,5.344829997227055,7.520990914270621,0.0,0.0,9.34256481141575,10.410846546915904,0.0009378360139988358,0.0007458941021349579,6.286856775878283,9.017320678558116,0.4794296213423179,0.7595419986652057,0.0,0.0,0.8546500221148043,0.924616582629107,5.971240538569366e-05,1.607530392532237e-05,0.6786683966653948,1.1946537436124975
9,5.637197081386962,6.2169367167562655,0.0,0.0,7.055613776395061,8.742986650355512,0.0006638614481115355,0.0004790440569746066,3.8265048496886576,4.901458419934465,0.5711901672370786,0.6839271240046145,0.0,0.0,0.71697083922093,0.9916420435860783,0.00015806224955036558,8.680664119674079e-05,0.42918376034506284,0.6717768240132325
10,6.791809042315259,5.552150903858887,0.0,0.0,6.1620663088648575,8.47035134662939,0.0006111740315947469,0.00028935547065580267,6.010149580069499,6.7121520149807825,0.6558285002598083,0.6217772610166161,0.0,0.0,0.5792232952630568,0.9055411782880749,0.00012644979964029248,7.073133727141842e-05,0.6898274604070781,0.9394779046893955
11,6.9042972429245495,4.385025550583226,0.0,0.0,4.515795165642276,7.416531156900606,0.0013031354351819029,0.00027328016673048026,5.066300730537718,4.879920373089157,0.7185988380667582,0.5060351828184204,0.0,0.0,0.4308797863853472,0.7954129755294297,0.00012644979964029248,8.037651962661184e-05,0.596032496304824,0.7037730591784682
12,5.6957230915093024,2.9513344368710293,0.0,0.0,3.059909585656755,6.055447004376881,0.0009975484193845295,0.00019933376867399736,3.9192049468376724,3.180365869022819,0.6774949697835572,0.38005935016004766,0.0,0.0,0.29497799115544554,0.7262951484655807,0.00013698728294365018,3.858072942077369e-05,0.4663030183194119,0.4600091071859326
13,5.400438800075724,2.766828786069584,0.0,0.0,2.5333243096728855,5.540585451011258,0.0015349600678557724,0.0006365820354427658,6.092609811478618,3.954685780538804,0.6240120172227789,0.30255453561920015,0.0,0.0,0.23194909014841872,0.6770547994170668,0.00022831213823941695,0.00010609700590712764,0.7281968276638563,0.5555329729143802
14,4.264040337972348,2.3705418721148312,0.0,0.0,1.8665988524911796,4.220197819266298,0.001822984611480883,0.0012988845571660474,5.35426095255059,2.8799479808978266,0.5520034467774703,0.2801603679866302,0.0,0.0,0.18143026385319871,0.625268738271852,0.00022831213823941695,0.00019290364710386845,0.6322815801708156,0.37439522968714856
15,43.26553361877399,27.001013806950397,0.0,0.0,3.672151274831302,12.38136720083611,99.96967312305294,99.99110071174694,32.53831217271445,14.816220794198664,1.1504610231985317,0.6455969833017223,0.0,0.0,0.2653776504439026,0.9313121541711143,0.020916904357165044,0.004317826634341588,3.9357974921010253,1.8597998897298345


==> figs/plots/data/mcs_hist/MacrosPicos_50_bbl_20.0_hotspot_3072_bits.csv <==
MCS,perc_DOWNLINK_MacroPedestrian_acks,perc_UPLINK_MacroPedestrian_acks,perc_DOWNLINK_MacroPassenger_acks,perc_UPLINK_MacroPassenger_acks,perc_DOWNLINK_PicoPedestrian_acks,perc_UPLINK_PicoPedestrian_acks,perc_DOWNLINK_PicoPassenger_acks,perc_UPLINK_PicoPassenger_acks,perc_DOWNLINK_Backhaul_acks,perc_UPLINK_Backhaul_acks,perc_DOWNLINK_MacroPedestrian_nacks,perc_UPLINK_MacroPedestrian_nacks,perc_DOWNLINK_MacroPassenger_nacks,perc_UPLINK_MacroPassenger_nacks,perc_DOWNLINK_PicoPedestrian_nacks,perc_UPLINK_PicoPedestrian_nacks,perc_DOWNLINK_PicoPassenger_nacks,perc_UPLINK_PicoPassenger_nacks,perc_DOWNLINK_Backhaul_nacks,perc_UPLINK_Backhaul_nacks
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.9251074604029235,7.755037704836669,9.062441386493994,10.308679857894948,7.895556207703752,4.674318305838981,9.486238315510672,10.21891782810741,0.0,0.0
1,0.0008147429177710431,0.5414651044139505,3.630903574191804,20.803956089453514,0.001896803795011791,0.04129585130951614,1.852254817891155,5.352346201264057,0.0,0.0,2.284325937675822e-05,0.028421543981541196,0.1304742452083775,1.7638781348984247,0.0006058447942276467,0.004084486658436879,0.07142165531610274,0.5212536196775059,0.0,0.0
2,0.002489915272066646,1.4992332525509366,8.143004408528325,28.531030825351433,0.003080182879063923,0.07025112059454547,4.138211786531474,8.867228887648771,0.0,0.0,0.00013705955626054932,0.08476660578828984,0.45302175498273906,2.868463294304737,0.0012173516893359256,0.007015887371894714,0.22457528611479638,0.8944564012680855,0.0,0.0
3,0.007492589075576695,3.423261533285472,10.690354554618262,20.487064380486064,0.010237078392183038,0.1289560072600341,6.176059190927137,10.976731847537224,0.0,0.0,0.00044925076774291156,0.22255809900777013,0.8630204107158895,2.7162112646132224,0.001981735308221274,0.011576982887589597,0.4447221157186392,1.1774613368253517,0.0,0.0
4,0.013165331820804985,7.038046048434874,12.916163067714258,11.290004351073096,0.08339708387083185,0.3003763262538298,8.902146054589837,12.30323860581477,0.0,0.0,0.0007385987198485157,0.5279162389813842,1.1488424845615681,1.5819004833551913,0.00506758028816583,0.024932280543657984,0.7119033840435957,1.3557424945103596,0.0,0.0
5,0.02142697729539921,9.878467996626362,12.829231260310578,5.599904499038003,0.3911435909349539,0.5696295816460697,10.785809478520928,11.134110038864806,0.0,0.0,0.001545727217827306,0.9143334566905813,1.2875660127137358,0.8331700990088222,0.027059180108541345,0.04765063607295621,0.9947582496037759,1.2926073454244025,0.0,0.0
6,0.07693609758092167,11.347572795036017,12.672319949286317,2.2494124156461464,1.397791520199913,0.9693199191343389,12.257640093948783,9.960133922739594,0.0,0.0,0.004774241209742467,1.1553398066517735,1.3024409622763955,0.38716734246071777,0.09816950506840129,0.08587159152919491,1.222717995548207,1.1589319979951207,0.0,0.0
7,0.3013330488586099,9.95590042235172,10.09133306499019,0.5435880649378119,3.0292352953399946,1.21289266932529,10.711201245099101,7.614287867027381,0.0,0.0,0.019584287705674042,1.1053669256658076,1.2015034140496605,0.1113230459785497,0.2545680555932242,0.11390951688466312,1.278472877136807,0.9282220886267387,0.0,0.0
8,1.164374231371912,9.710156438954636,9.086653496605358,0.16028150045464806,5.869537608495054,1.7412366493146876,10.84644999163779,6.787321051259573,0.0,0.0,0.0828448873397098,1.1131906186174436,1.020554928006283,0.03657080489167676,0.5281381217418503,0.16450692815034354,1.2360306591119519,0.8085879181188768,0.0,0.0
9,2.376658392076678,5.95460078691538,5.044608721859162,0.025130585485796008,6.366426595476694,1.9550239083402243,7.5386249772180145,4.650479585591379,0.0,0.0,0.20372380154172204,0.7955776298909679,0.7504934126277661,0.009071643959528626,0.6979332029502491,0.1918991253766235,1.0238741570494443,0.5854418570325693,0.0,0.0
10,4.618990804598226,4.0355953340823305,3.180243442954404,0.0009474301785408486,7.423795624430357,2.5785051660300264,5.9168887206666785,3.7096873004826074,0.0,0.0,0.40916846195649315,0.5519491934998477,0.4572475308048397,0.0009237444240773274,0.780095948829103,0.25334579417795117,0.7805137541786309,0.4623809707284086,0.0,0.0
11,6.430072937765748,2.4065730598837716,1.5992730134903927,0.0,8.008713293803188,3.02218188869943,3.911064038005846,2.4856560602012117,0.0,0.0,0.6453906071715498,0.33176629616074615,0.2539292198403291,0.0,0.8676886494524833,0.30767920390536374,0.5302479614941271,0.32145937306646516,0.0,0.0
12,6.953594756162293,1.3900846482713682,0.6904852092652841,0.0,7.245881090559132,3.1527265921503242,2.2843193267872692,1.586544340156203,0.0,0.0,0.7736098220532938,0.19612865965156384,0.1202952095282334,0.0,0.8526274611100016,0.33414893237566046,0.34287443947442886,0.2123142960326404,0.0,0.0
13,7.912973577887176,1.259597538678116,0.286663948977119,0.0,7.31957333352056,3.874266278601144,1.7113152659131194,1.386482642556183,0.0,0.0,0.9205909673031485,0.14696453909041354,0.05410961072076592,0.0,0.8599768680530622,0.4132762523333335,0.23634583693358657,0.1683854710927688,0.0,0.0
14,6.9305078353521825,1.2226840102360126,0.06714774181482804,0.0,6.32598220888634,3.7279114856379816,1.1592661972502765,1.0527205239966637,0.0,0.0,0.9179030771164831,0.1433804534183366,0.016739101639420616,0.0,0.8289881899333622,0.44893479457850766,0.17711096640725738,0.1382136563985267,0.0,0.0
15,57.26406130156171,22.581723325442386,0.009173158899721683,0.0,38.627752481712974,71.98110824986358,2.3225104995019183,1.9141132967521672,0.0,0.0,1.9446238274840502,0.4373776377402007,0.0022030888179903688,0.0,2.0914385127835233,2.2654858929928046,0.21066897737932133,0.19345900130959048,0.0,0.0


==> figs/plots/data/mcs_hist/MacrosPicos_50_bbl_20.0_spreaded_3072_bits.csv <==
MCS,perc_DOWNLINK_MacroPedestrian_acks,perc_UPLINK_MacroPedestrian_acks,perc_DOWNLINK_MacroPassenger_acks,perc_UPLINK_MacroPassenger_acks,perc_DOWNLINK_PicoPedestrian_acks,perc_UPLINK_PicoPedestrian_acks,perc_DOWNLINK_PicoPassenger_acks,perc_UPLINK_PicoPassenger_acks,perc_DOWNLINK_Backhaul_acks,perc_UPLINK_Backhaul_acks,perc_DOWNLINK_MacroPedestrian_nacks,perc_UPLINK_MacroPedestrian_nacks,perc_DOWNLINK_MacroPassenger_nacks,perc_UPLINK_MacroPassenger_nacks,perc_DOWNLINK_PicoPedestrian_nacks,perc_UPLINK_PicoPedestrian_nacks,perc_DOWNLINK_PicoPassenger_nacks,perc_UPLINK_PicoPassenger_nacks,perc_DOWNLINK_Backhaul_nacks,perc_UPLINK_Backhaul_nacks
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.588352656066219,6.81979446202976,9.003724398618115,9.238116395139919,7.655787460667603,5.355508931485718,9.128230010088695,9.188133811125656,0.0,0.0
1,0.025725038143372275,0.6441587973754437,4.675147563716239,3.8341896046911557,0.02400644640241363,0.11599602574290203,4.396217331650731,2.6569667032835595,0.0,0.0,0.0008399133424792956,0.04162522406870291,0.18548985650304317,0.2586594537015483,0.001519147748984893,0.007246160845380645,0.10627045482161106,0.1236240415255623,0.0,0.0
2,0.07499995423549095,1.7250753650587616,9.557751893749304,8.342465306612343,0.1664477376988641,0.33080268287489456,11.189760461897222,7.210871290748841,0.0,0.0,0.004723615208131424,0.10191618884913681,0.5554190463417324,0.5587291084894568,0.006552547157638702,0.019239311104831264,0.6739417170533546,0.4502816551763416,0.0,0.0
3,0.09966612726761796,2.97272280263053,11.430852340599916,11.098176028298331,0.22866759593303934,0.6402331410958221,12.820702405089158,10.393380506198408,0.0,0.0,0.009511839134915101,0.22972199545020205,0.9988162603033343,0.9671812524311638,0.023849967664320768,0.04555242640460796,1.185581563530735,0.8770424652558818,0.0,0.0
4,0.22273855755364397,4.636343806981036,11.956964534475063,12.057912750197117,0.5065216752066025,1.1859214779008251,13.304827151810278,12.493889915954421,0.0,0.0,0.013043782421238293,0.3812908402700139,1.1879280698163586,1.1942014513701,0.03397544600841321,0.09027897719254716,1.3394884193877818,1.1719959093318053,0.0,0.0
5,0.5894468765040596,5.957212137563614,10.67481276825457,10.58474555871795,1.2927686545964618,2.139987353330774,11.450640196536128,11.919300082800977,0.0,0.0,0.03624190179065576,0.5317044058777792,1.1843629548135688,1.1696743820268143,0.08893860276353188,0.15721799130532516,1.2851685067902905,1.2400148603792989,0.0,0.0
6,1.2903940439088748,6.898145119410687,9.387061478360096,9.874609512296367,2.859577219225473,3.3158906009250524,10.892711135275428,11.844372523056933,0.0,0.0,0.0862131562949154,0.667302259623327,1.0364978991398588,1.0426948099040554,0.20818844108513573,0.2786791591724439,1.1425974107394754,1.2010424719218267,0.0,0.0
7,2.0098767348203697,6.4461062788694665,7.075432286853505,7.824291797489968,4.4517222995306875,3.601887736213892,8.051791500858792,9.191323524239465,0.0,0.0,0.1742353567120939,0.6794205162761525,0.8590496406887379,0.899819645802721,0.40388466291252434,0.3563761008832201,1.0154193591607983,1.082850590767906,0.0,0.0
8,3.5588456388953387,6.825478868644537,6.370911468198831,7.7014190614070746,7.329574931375923,4.432287714956572,6.66472696308888,8.290719282646092,0.0,0.0,0.2876990347852264,0.6908623799476862,0.7066199050581847,0.798634802240177,0.6468896232233224,0.41614076942163214,0.7814125829712094,0.9078139872750036,0.0,0.0
9,4.358805667634733,5.242424385081671,4.254871659093786,5.385296472968497,8.36247804163208,3.833980329079116,4.01156944682226,5.334115431887594,0.0,0.0,0.4170959407526564,0.597790705721922,0.5498606812246835,0.6485999748462227,0.8463152549752578,0.41653575341221283,0.551578414784284,0.6889254067023094,0.0,0.0
10,5.697577284321111,5.175664397828161,3.4708854265918814,4.808017759383373,9.798118304054748,4.648645581942481,2.9790219511681153,4.044392503349711,0.0,0.0,0.5545222746992581,0.5438226625306047,0.41415503922733865,0.5197877568143449,0.9837883463372598,0.4170240972551126,0.37240002226788793,0.49202859702062085,0.0,0.0
11,6.229292681336124,4.517926334960301,2.6417894156929385,3.513248676803541,9.092079717832323,5.084190837592279,1.9611676970107879,2.7911860888278675,0.0,0.0,0.6339551049089454,0.48706246911251455,0.3176401831540104,0.4261281561687787,1.0014117642149687,0.5046100017846095,0.25238250150785263,0.3455152209689109,0.0,0.0
12,5.721127162269858,3.464658006780272,1.8250429318047594,2.120228883230687,6.94687357763272,4.2360453053818725,1.1805912082310668,1.7247050706761196,0.0,0.0,0.6429716105341932,0.41572735973354663,0.2409343525524783,0.29532661524591425,0.8116747743299499,0.46573639558436625,0.1628129626366018,0.22937867282966407,0.0,0.0
13,5.920208160677002,3.263247115955023,1.5253302400913862,1.562083752582737,6.250106356642298,3.9185428106988955,0.8659236209347082,1.2812501617149463,0.0,0.0,0.664967289862027,0.3579715158469947,0.1904288833348356,0.1968147759497794,0.7120695375864211,0.4388343950622692,0.11261323834324817,0.16568089133506977,0.0,0.0
14,4.793773097841254,2.6375078522461197,1.1663139476334192,0.8941745266681553,4.550942859376405,3.108918989860761,0.5176392809736728,0.7329937346257509,0.0,0.0,0.6138725615278698,0.3176233217269709,0.16708022196692157,0.132482257637445,0.572588302418894,0.3739995683902212,0.07634666991808584,0.10908468010028037,0.0,0.0
15,53.81917031852493,32.77353426858461,4.983107646266192,1.1610239135127867,30.484327122192354,54.05116048091815,0.5844796385640819,0.9023993688636578,0.0,0.0,1.4484592740916131,0.7759526169942059,0.4094414044930288,0.12938195251139673,1.314141042240979,1.368037823666938,0.07021618617547871,0.10285436053517365,0.0,0.0


==> figs/plots/data/mcs_hist/OnlyMacros_50_bbl_20.0_hotspot_3072_bits.csv <==
MCS,perc_DOWNLINK_MacroPedestrian_acks,perc_UPLINK_MacroPedestrian_acks,perc_DOWNLINK_MacroPassenger_acks,perc_UPLINK_MacroPassenger_acks,perc_DOWNLINK_PicoPedestrian_acks,perc_UPLINK_PicoPedestrian_acks,perc_DOWNLINK_PicoPassenger_acks,perc_UPLINK_PicoPassenger_acks,perc_DOWNLINK_Backhaul_acks,perc_UPLINK_Backhaul_acks,perc_DOWNLINK_MacroPedestrian_nacks,perc_UPLINK_MacroPedestrian_nacks,perc_DOWNLINK_MacroPassenger_nacks,perc_UPLINK_MacroPassenger_nacks,perc_DOWNLINK_PicoPedestrian_nacks,perc_UPLINK_PicoPedestrian_nacks,perc_DOWNLINK_PicoPassenger_nacks,perc_UPLINK_PicoPassenger_nacks,perc_DOWNLINK_Backhaul_nacks,perc_UPLINK_Backhaul_nacks
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.03719303151315,7.627092799501336,8.972747284546461,8.919045962771209,0.0,0.0,0.0,0.0,0.0,0.0
1,0.0001165103970965609,0.2013159893998171,7.393095703158642,27.61242701688056,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.009514781565489999,0.3535239748796864,1.4877715511458907,0.0,0.0,0.0,0.0,0.0,0.0
2,0.0006291561443214289,0.46906602426681315,10.533121126624707,25.513101671803373,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02245657874946891,0.7220815548964287,2.2620607571224762,0.0,0.0,0.0,0.0,0.0,0.0
3,0.0029069344075591946,0.9391370497430933,12.099978297041163,16.871399443981506,0.0,0.0,0.0,0.0,0.0,0.0,4.6604158838624365e-05,0.054859203951248894,1.0212516750894816,2.037923025379509,0.0,0.0,0.0,0.0,0.0,0.0
4,0.012210289615719584,1.9360751460582506,13.14995366590534,10.839873748704438,0.0,0.0,0.0,0.0,0.0,0.0,0.00035535671114451077,0.11227904316799793,1.243545092203126,1.4664225985755923,0.0,0.0,0.0,0.0,0.0,0.0
5,0.049802369238924955,3.427650964081103,11.862148317331707,5.831801778040246,0.0,0.0,0.0,0.0,0.0,0.0,0.001776783555722554,0.22828159656417424,1.2755138950610267,0.8815418602345897,0.0,0.0,0.0,0.0,0.0,0.0
6,0.1591124237949184,6.15474292415614,11.134651357468401,2.9439312406105764,0.0,0.0,0.0,0.0,0.0,0.0,0.0072119935802771205,0.4134790608190536,1.1525786904503537,0.4730045209340578,0.0,0.0,0.0,0.0,0.0,0.0
7,0.27258772504711387,7.683946603554132,8.334893879421116,1.0463964053898136,0.0,0.0,0.0,0.0,0.0,0.0,0.019241692080497034,0.6733662126602582,1.023167047329675,0.21298163429647057,0.0,0.0,0.0,0.0,0.0,0.0
8,0.6500289819612778,10.662304268313298,6.93189749313601,0.37263467090913616,0.0,0.0,0.0,0.0,0.0,0.0,0.03364237716163196,0.8801923811050839,0.8036020021840756,0.07721700728666546,0.0,0.0,0.0,0.0,0.0,0.0
9,1.0726063667106494,9.548374019709884,4.057964124664552,0.0462531449861836,0.0,0.0,0.0,0.0,0.0,0.0,0.07727552087429403,1.0333453240374186,0.5634845995115112,0.018179009653789692,0.0,0.0,0.0,0.0,0.0,0.0
10,2.2557985768254993,9.468443693632812,2.815218252532873,0.0031174024261797356,0.0,0.0,0.0,0.0,0.0,0.0,0.13564722981967103,0.9964413715794438,0.37353203597868284,0.0018739441550630993,0.0,0.0,0.0,0.0,0.0,0.0
11,4.024408928191729,7.778308901022321,1.5822352669636182,1.751349677629065e-05,0.0,0.0,0.0,0.0,0.0,0.0,0.2629115365682445,0.8950748702797576,0.23128464291742884,7.00539871051626e-05,0.0,0.0,0.0,0.0,0.0,0.0
12,5.727109347920435,5.342855970080691,0.7071512971824048,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.47895094038454256,0.7231041460805068,0.12437517870491899,0.0,0.0,0.0,0.0,0.0,0.0,0.0
13,8.196343321187124,4.426907109162923,0.3179793511848782,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7289589504743429,0.5575792917074924,0.059665912230478534,0.0,0.0,0.0,0.0,0.0,0.0,0.0
14,9.28856421324898,3.017679781046817,0.09426662946159438,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0730607572593258,0.43759138868756775,0.02076594220123121,0.0,0.0,0.0,0.0,0.0,0.0,0.0
15,63.25058182379551,21.31609875627057,0.012697953376532555,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.218113288884617,0.5895275485463716,0.00437504090835495,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> figs/plots/data/mcs_hist/OnlyMacros_50_bbl_20.0_spreaded_3072_bits.csv <==
MCS,perc_DOWNLINK_MacroPedestrian_acks,perc_UPLINK_MacroPedestrian_acks,perc_DOWNLINK_MacroPassenger_acks,perc_UPLINK_MacroPassenger_acks,perc_DOWNLINK_PicoPedestrian_acks,perc_UPLINK_PicoPedestrian_acks,perc_DOWNLINK_PicoPassenger_acks,perc_UPLINK_PicoPassenger_acks,perc_DOWNLINK_Backhaul_acks,perc_UPLINK_Backhaul_acks,perc_DOWNLINK_MacroPedestrian_nacks,perc_UPLINK_MacroPedestrian_nacks,perc_DOWNLINK_MacroPassenger_nacks,perc_UPLINK_MacroPassenger_nacks,perc_DOWNLINK_PicoPedestrian_nacks,perc_UPLINK_PicoPedestrian_nacks,perc_DOWNLINK_PicoPassenger_nacks,perc_UPLINK_PicoPassenger_nacks,perc_DOWNLINK_Backhaul_nacks,perc_UPLINK_Backhaul_nacks
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.317902394672645,7.608298195558872,8.98155732600939,9.21481810768723,0.0,0.0,0.0,0.0,0.0,0.0
1,0.08151320847370798,1.0456400569057633,6.494669735478153,7.029370466717913,0.0,0.0,0.0,0.0,0.0,0.0,0.00445220717996942,0.05765621825705262,0.2760664009243056,0.4515993425048632,0.0,0.0,0.0,0.0,0.0,0.0
2,0.21300760469003255,3.113988048507825,10.827693332906517,11.96058399251026,0.0,0.0,0.0,0.0,0.0,0.0,0.009284905228888807,0.16615948993085997,0.7182491704936542,0.9060768820486608,0.0,0.0,0.0,0.0,0.0,0.0
3,0.5037420696944661,5.636613276041971,11.722553520778158,12.409831102917314,0.0,0.0,0.0,0.0,0.0,0.0,0.027128534942877765,0.422393792157376,1.0521806421802855,1.2378536188920373,0.0,0.0,0.0,0.0,0.0,0.0
4,0.7130166877494956,7.635439959088385,11.763007667050177,11.56604210602596,0.0,0.0,0.0,0.0,0.0,0.0,0.06287147596143372,0.6743577819583454,1.2028054355882607,1.2133913790839717,0.0,0.0,0.0,0.0,0.0,0.0
5,1.3862697596274456,8.403738391731268,9.739091384034584,9.69024658405251,0.0,0.0,0.0,0.0,0.0,0.0,0.0866985565962883,0.8149902931676044,1.1255946480424193,1.07495545856156,0.0,0.0,0.0,0.0,0.0,0.0
6,2.472696474058399,8.950414610000456,8.107304771901557,8.170826400011533,0.0,0.0,0.0,0.0,0.0,0.0,0.19275806624981726,0.8915323375981128,0.9286341162829583,0.9093787730679457,0.0,0.0,0.0,0.0,0.0,0.0
7,3.308846039172417,7.467331215434679,6.142230883463444,5.860116312276684,0.0,0.0,0.0,0.0,0.0,0.0,0.29776890594745975,0.8458905538993468,0.7423072206161584,0.7034927188919984,0.0,0.0,0.0,0.0,0.0,0.0
8,5.336170990926059,7.369109362638991,5.696160880119145,5.4461234630622615,0.0,0.0,0.0,0.0,0.0,0.0,0.44253640131782546,0.7672343547925841,0.6190651432210691,0.5711297454212805,0.0,0.0,0.0,0.0,0.0,0.0
9,5.979137917662101,5.325852762334432,3.958697545481021,4.275700497640756,0.0,0.0,0.0,0.0,0.0,0.0,0.5928094139565954,0.6311972909075745,0.49324187200265757,0.46928247862731726,0.0,0.0,0.0,0.0,0.0,0.0
10,7.246098269144717,4.854750962146504,3.678960113341324,4.40279408160872,0.0,0.0,0.0,0.0,0.0,0.0,0.7162021387438146,0.5339135067430723,0.3997298526956808,0.4368528439703574,0.0,0.0,0.0,0.0,0.0,0.0
11,7.099741528376604,3.743061850722914,2.8561770053002498,3.482896009718274,0.0,0.0,0.0,0.0,0.0,0.0,0.7627844293948963,0.43476447500180104,0.35130489165130063,0.4126779368616101,0.0,0.0,0.0,0.0,0.0,0.0
12,5.938898688204368,2.806298426140186,1.8612525368778141,2.3383670775556733,0.0,0.0,0.0,0.0,0.0,0.0,0.6942125505980353,0.33832386363680556,0.25825616354338166,0.29323519476871374,0.0,0.0,0.0,0.0,0.0,0.0
13,5.757218938413307,2.3690277677804414,1.5033799409427264,1.7631903241151807,0.0,0.0,0.0,0.0,0.0,0.0,0.6646549062661904,0.27890507198152187,0.1951669329745371,0.22646199747458906,0.0,0.0,0.0,0.0,0.0,0.0
14,4.620985041210293,1.8266000825655961,1.116183218255844,1.0168704228875007,0.0,0.0,0.0,0.0,0.0,0.0,0.5832855419014757,0.22566228773222002,0.16243430668681647,0.15226198040994876,0.0,0.0,0.0,0.0,0.0,0.0
15,43.02475438792394,21.843835032401714,5.551080138059895,1.3722230512122324,0.0,0.0,0.0,0.0,0.0,0.0,1.180454360387077,0.5253168777945947,0.45652052910590557,0.15616775710237732,0.0,0.0,0.0,0.0,0.0,0.0


==> figs/plots/data/packet_latency_cdf/IAB-no_silence_50_DOWNLINK_bbl_20.0_hotspot_3072_bits.csv <==
latency_ms_cdf_x,aggregated_latency_cdf_y,passengers_latency_cdf_y,pedestrians_latency_cdf_y
0.0,0.00034995655544392215,0.0,0.0012351802422579522
0.025,29.634127428717033,39.46903549637242,5.35923096446596
0.05,31.87550467393913,42.13931066671732,6.541410686381154
0.075,33.58503703343864,44.06202200221104,7.778352801469185
0.1,34.95938778146295,45.57585638848796,8.841480261793597
0.125,36.186369939781905,46.89545149754438,9.836184344645037
0.15,37.30060274134107,48.08391022364865,10.793098652982454
0.17500000000000004,38.22781792615173,49.04057333182358,11.641841580273514
0.2,39.10961922022217,49.96617441241554,12.389185429482826
0.225,40.008229652157965,50.88424826371839,13.215619960353326
0.25,40.87088592797305,51.74965216262743,14.063874372975317
0.275,41.705534196103514,52.60101685575951,14.857700021878378
0.3,42.548264460616245,53.4621951907283,15.650897082841247
0.325,43.36783154242094,54.27489856652854,16.487140549364206
0.3500000000000001,44.170285593428815,55.08313375239052,17.259361438869366
0.375,44.92439451746122,55.8341626833615,18.017595977851837
0.4,45.60748329679057,56.47085061709747,18.812877668670453
0.425,46.2389907936568,57.050958727396186,19.559581221800286
0.45,46.90988228411976,57.66986015920339,20.325297739602437
0.4750000000000001,47.6476747435479,58.36576731676645,21.128098450406664
0.5,48.391531022214004,59.04562232525129,21.99939125121828
0.525,49.045086687951276,59.62766924918422,22.82728233328055
0.55,49.69901515897271,60.221668081809845,23.60644516724215
0.5750000000000002,50.386737034436905,60.86332787504971,24.40260513463772
0.6,51.05284278470986,61.471429718931226,25.211153283550853
0.625,51.645233995804006,61.996681120684684,25.938905832283087
0.65,52.29113726693192,62.59738189650187,26.66351327656177
0.675,52.985474689787395,63.26804898316307,27.38540890095768
0.7000000000000002,53.67896128932117,63.95344174226619,28.06749776083826
0.725,54.40029865697349,64.66786514840483,28.745961173537125
0.75,55.09798342613579,65.35821491886229,29.422270414381856
0.775,55.75644287156132,66.0108338878251,30.062628629329886
0.8,56.45113738729146,66.69302162453687,30.71449683084444
0.8250000000000002,57.05164300809816,67.25432940208859,31.377196639590604
0.85,57.63686932028741,67.80619495249515,32.03243794148862
0.875,58.24438493880083,68.39137779909225,32.70060389235845
0.9,58.80127712384151,68.8994621125997,33.36058892100061
0.925,59.29895737526799,69.34254322997877,33.9716954676696
0.9500000000000002,59.79200233820732,69.77198998777496,34.59102437838053
0.975,60.30834804516313,70.22990368460833,35.18453857987647
1.0,60.816346116441046,70.67228228854646,35.79281426757666
1.025,61.28720591742093,71.07918612973498,36.37011923655881
1.05,61.77388814380307,71.50936390491113,36.94011422230762
1.075,62.24058314099167,71.906662204473,37.54220107268321
1.1,62.70812828384358,72.31167902937587,38.12379262325605
1.125,63.17678909603236,72.72432388536595,38.68986030986698
1.1500000000000004,63.62188585571881,73.10831993988886,39.25359568248282
1.175,63.99645414653967,73.39757081723637,39.82512386758199
1.2,64.36655767944492,73.67275341049952,40.421152691193676
1.225,64.75022663735227,73.94841968936284,41.06060300879483
1.25,65.14883386492062,74.25846060402783,41.65669298402985
1.2750000000000004,65.6003461074747,74.6299548622871,42.28178483945396
1.3,66.0657989251473,75.02167771501307,42.91186337968592
1.325,66.47371900130531,75.35322516017227,43.49562838247556
1.35,66.88926051335548,75.67735863257306,44.12450189830122
1.375,67.304599484305,76.01159045553483,44.71123663585753
1.4000000000000004,67.74552249233398,76.39164022412804,45.2693103954956
1.425,68.18101547010491,76.7576390944502,45.84132309848854
1.45,68.59248744717382,77.10859502575317,46.364714487089884
1.475,69.00107725533803,77.45693862022296,46.884988820429335
1.5,69.40733712609102,77.79349157932587,47.4235694352864
1.5250000000000004,69.8363138921715,78.1586281954407,47.96671232395753
1.55,70.26782760923814,78.51924364801283,48.525788296852504
1.575,70.71742517916995,78.89389686502287,49.11551272528802
1.6,71.2338390900245,79.30100711568404,49.837873409957936
1.625,71.70772124712987,79.69302139018421,50.46424637167611
1.6500000000000004,72.1449310706548,80.05454630293409,51.0536572761755
1.675,72.5754345579509,80.39675300953579,51.651226555795226
1.7,72.99374132402335,80.7304345398012,52.237624399809626
1.725,73.386940612716,81.0471006617695,52.7839455476673
1.75,73.79026907657037,81.37488075341976,53.35565767858055
1.7750000000000004,74.1782516568338,81.68240803042562,53.92999817396136
1.8,74.48713364995308,81.89756032442668,54.46219920525846
1.825,74.78396424405447,82.08728970714874,55.014361550507076
1.85,75.08336506898539,82.28884324415499,55.546515466473544
1.875,75.37116032883435,82.48548772201445,56.052414556079654
1.9000000000000004,75.64318010186322,82.65360691902298,56.563583126145836
1.925,75.90835169560191,82.80443575747366,57.106757939465055
1.95,76.18306449144677,82.97078182661512,57.64263284555131
1.975,76.45642417545454,83.12591925511211,58.209595383599385
2.0,76.72127587311158,83.28072365513476,58.73739279147199
2.025,76.98864125045579,83.4464779309707,59.24020352883714
2.05,77.26332503472322,83.61427100421575,59.76744579054931
2.075,77.55333467260678,83.7951604101658,60.317727211788906
2.1,77.82828291556356,83.96192133875296,60.8407396499667
2.125,78.10973533533557,84.1294432167335,61.3772076626079
2.15,78.3910187194,84.29252322716897,61.93597416601004
2.1750000000000007,78.70996188366358,84.51423588955184,62.46510715768845
2.2,78.99337475349935,84.69241373442475,62.99653528486431
2.225,79.26671533119325,84.86300214242743,63.5255832582767
2.25,79.56275024922394,85.05150914340483,64.08052707020505
2.275,79.87415092524334,85.25781737290816,64.61874718559977
2.3000000000000007,80.2135583592984,85.49224474346407,65.17351637085311
2.325,80.50505404881669,85.6692165249519,65.73217543911821
2.35,80.8162880004673,85.85556258559932,66.33387254637995
2.375,81.13625747618113,86.07629105766837,66.89799557853877
2.4,81.45306501326385,86.32831631257069,67.35349480894762
2.4250000000000007,81.77290369926091,86.57747871586179,67.82492679958825
2.45,82.10235982331996,86.84146103218109,68.26898447307553
2.475,82.38332508542689,87.04969351906838,68.72394954416835
2.5,82.61809384407697,87.20755368046039,69.15124781746572
2.525,82.85681052482066,87.36686578028578,69.60231708633337
2.5500000000000007,83.09916599050547,87.53268545975992,70.05952780345126
2.575,83.34526199610798,87.69986308903373,70.53631179422992
2.6,83.57699545792046,87.87234553372792,70.94670728182523
2.625,83.8442772159082,88.09444127227893,71.36220553319762
2.65,84.15247831011995,88.3733838853469,71.80160794013554
2.6750000000000007,84.41266860439212,88.58036239794693,72.1995669742806
2.7,84.64372270956582,88.73792226370479,72.62532847846644
2.725,84.85380833746314,88.87612387349948,73.03118000573893
2.75,85.0567920716762,89.0098315842136,73.41960670123619
2.775,85.25241970897875,89.1238717531539,73.843263888281
2.8000000000000007,85.47230774450934,89.25299260606519,74.31080978722713
2.825,85.69125708600725,89.39024053665005,74.73921812010673
2.85,85.90888020235525,89.52046090332712,75.18750018264016
2.875,86.09536074732696,89.62706794444006,75.58479562684532
2.9,86.2698672183251,89.72906774527527,75.95156884919447
2.9250000000000007,86.45757679660198,89.843261917124,76.33759940515918
2.95,86.69473947161751,90.01239362593515,76.7515658123327
2.975,86.94806922295962,90.20908907705395,77.14690197609073
3.0,87.1463929724433,90.33613755570362,77.54291502518716
3.025,87.32824900153837,90.4545233617831,77.90236339984413
3.0500000000000007,87.52310298027614,90.59282221554,78.26810737978286
3.075,87.71426966980891,90.73224300770195,78.61932585971061
3.1,87.9122544425376,90.88376413579287,78.96255925034968
3.125,88.1104761445399,91.01397424239465,79.37599839543064
3.15,88.28522537855973,91.13575303554057,79.70380893330068
3.1750000000000007,88.47474885443589,91.28611912976766,80.03020204458528
3.2,88.65854629642737,91.4255936600657,80.34857743572499
3.225,88.83902714696995,91.5711703694989,80.63257719287495
3.25,89.01487572961287,91.71115242412681,80.91226343295985
3.275,89.19511125668821,91.85832703789632,81.18485136326709
3.3000000000000007,89.37898473515902,92.02002961398877,81.44069565711523
3.325,89.57394048979972,92.19696090148209,81.69685728126501
3.35,89.75792453382465,92.35561536199756,81.95324432476279
3.375,89.92635334161021,92.49325010188565,82.20621738493851
3.4,90.08621982974178,92.62599306971082,82.43654289766664
3.4250000000000007,90.27367848890226,92.79288937403807,82.67081442399925
3.45,90.45511712931041,92.94175686007938,82.93731598767977
3.475,90.62095249649697,93.0732712928494,83.19028554554438
3.5,90.82988012870847,93.2623206257615,83.41877031008315
3.525,91.0439473644345,93.45637108046361,83.66143460616982
3.5500000000000007,91.17661974212936,93.5597286888149,83.87267590828374
3.575,91.31896660199759,93.67655922630722,84.07835638478556
3.6,91.50325477757664,93.83855066993021,84.29639143465957
3.625,91.65994028606968,93.9578397067699,84.54628105647815
3.65,91.78844905030049,94.0482544167295,84.7768145009976
3.6750000000000007,91.91304304255267,94.1354414448634,84.99703420871703
3.7,92.02533959473895,94.21333240227241,85.19988485343781
3.725,92.13763212082081,94.28442178875363,85.42414168456392
3.75,92.25579459553887,94.36231931717599,85.66566374939426
3.775,92.37430600397366,94.45135737793325,85.8612279898806
3.8000000000000007,92.49720085175895,94.5499745163018,86.04534204412194
3.825,92.61729644163628,94.6350299397688,86.25159093721535
3.85,92.7283991157402,94.70780134798781,86.46601359693025
3.875,92.8336342206545,94.77372382326318,86.68102392909807
3.9,92.94804289798948,94.8450880405996,86.92908048764428
3.9250000000000007,93.06614432792247,94.92139292834767,87.16972283782883
3.95,93.17394692710528,94.99444654254573,87.37260448772453
3.975,93.26990924372271,95.05009550829928,87.58357971259095
4.0,93.38311685846602,95.11277703252874,87.84745409283019
4.025,93.49867163511217,95.18258206583384,88.10665317763538
4.05,93.59610268876841,95.23208402116434,88.35341301089318
4.075,93.70060202066219,95.29382301988389,88.5866008109841
4.1,93.80844778428678,95.36883796273882,88.79893561716662
4.125,93.91532258884256,95.4476213466402,88.98613347221081
4.15,93.99810397943207,95.4965924413744,89.1636476792982
4.175,94.07891066316677,95.54506789192233,89.32881438896683
4.2,94.1721448402142,95.60812006623138,89.49569884369689
4.225,94.25103995699247,95.65454874628577,89.6647529899597
4.25,94.3395682702725,95.71310957755838,89.842863953552
4.275,94.42004960772755,95.77476947982956,89.97637328505868
4.3,94.50963974118417,95.8363875404636,90.14716497418088
4.325,94.60249330703363,95.89766531163649,90.33557483226879
4.350000000000001,94.67075581703278,95.94555460430558,90.4654458258827
4.375,94.75273558827062,96.0058154002666,90.6132732557289
4.4,94.84565676939111,96.08235686803485,90.76901694639852
4.425,94.93477598768278,96.14828510300555,90.94122613890227
4.45,95.02160104361666,96.21612426584231,91.0965819457949
4.475000000000001,95.13181196934693,96.30792631381398,91.27550751174407
4.5,95.26598587884257,96.42403673073386,91.47451620754143
4.525,95.39218489613148,96.54355755174127,91.63081625177388
4.55,95.50548844541983,96.64756856321407,91.7814937136636
4.575,95.61470634117849,96.74822605500967,91.91821058159181
4.600000000000001,95.74633646242657,96.8736589200631,92.06534362179231
4.625,95.88699232797146,97.01288804619688,92.21348819178795
4.65,96.01018387725983,97.12393461350004,92.36542156011784
4.675,96.11465050216006,97.20649487901252,92.53023205068587
4.7,96.20426454548858,97.27320504315034,92.68503514463717
4.725000000000001,96.28020431297276,97.32280462938905,92.83745383261494
4.75,96.35049430833807,97.37210503414411,92.97666536918736
4.775,96.43123738747641,97.43282989153404,93.1256817499838
4.8,96.50484852392137,97.49177988757332,93.25418969577467
4.825,96.57394181573763,97.54410189538567,93.37769023468115
4.850000000000001,96.6598869943353,97.61675232427513,93.51507257451382
4.875,96.74514195470327,97.69563653770331,93.63828003417231
4.9,96.81861466781592,97.74565927426397,93.77760893160693
4.925,96.90391922042097,97.80647706652312,93.93003121636568
4.95,96.98868265186783,97.85087646736943,94.14051896798725
4.975000000000001,97.06469077992101,97.88795204328315,94.33867269513902
5.0,97.12768563712791,97.91949712810937,94.4990048383741
5.025,97.18342427098588,97.95003104501237,94.63011027340794
5.05,97.23185063431882,97.97782830903172,94.74334781268084
5.075,97.28261210668484,98.00566684040423,94.86547970029532
5.100000000000001,97.3348433387061,98.03329041782233,94.99209136909687
5.125,97.3831460487171,98.0578241682664,95.10868220157671
5.15,97.43210913994321,98.08576625917874,95.2179719467408
5.175,97.47762445757002,98.11498078691675,95.30974217406155
5.2,97.52978926751025,98.15220983783706,95.40872377576665
5.225000000000001,97.59085897547041,98.20133264828654,95.5110453091488
5.25,97.65359478824361,98.25210661347944,95.61848980475503
5.275,97.71710703790147,98.300634127415,95.73552020742568
5.3,97.78829686615889,98.36550271527229,95.8384858905393
5.325,97.85616060494964,98.43237153691847,95.92029856367651
5.350000000000001,97.93359627449584,98.51153872669568,96.00869949766242
5.375,98.02175734972923,98.60511860207151,96.10519782717607
5.4,98.08479065392427,98.66577474619672,96.18049376994105
5.425,98.15452094953295,98.73757369060499,96.25662452548978
5.45,98.22704959457886,98.81497333843132,96.32972312820488
5.475000000000001,98.29038395605292,98.8789086172479,96.40026931435925
5.5,98.33508878469162,98.91165365521455,96.48530107687634
5.525,98.38068679034312,98.948789060309,96.56668748694706
5.55,98.42895261624699,98.98391949299301,96.66264411955298
5.575,98.48371343675069,99.02763333987404,96.76025362048215
5.600000000000001,98.52419063210178,99.05926407016045,96.83653544678937
5.625,98.56013028925591,99.08770976584734,96.90690944259403
5.65,98.60630560539883,99.13671889961095,96.9686307649292
5.675,98.64879468502643,99.17766303985063,97.034783455292
5.7,98.69057541055042,99.21577975046847,97.09909504861905
5.725000000000001,98.72570585378455,99.23907060111452,97.17322015400148
5.75,98.76291395676007,99.26319226058837,97.25642613737034
5.775,98.80364547317927,99.2942911833019,97.33704385465458
5.8,98.85001112680504,99.32972929331795,97.42345868429165
5.825,98.89048357357105,99.36091736807323,97.50355417365111
5.850000000000001,98.92269712177074,99.38597556453145,97.5647718965431
5.875,98.95572902519906,99.40610794826578,97.64011376397099
5.9,98.98742277524248,99.42389335755108,97.7224138879879
5.925,99.01820961095106,99.44127091214537,97.79852216862636
5.95,99.04708264885905,99.45826849584904,97.86458074474615
5.975000000000001,99.07579242231145,99.47659514977116,97.92678643614907
6.0,99.10715759118338,99.49586475517826,97.99226879648606
6.025,99.135737385115,99.51549603497821,98.04938201026457
6.05,99.16297471554185,99.53230185673986,98.11002304589358
6.075,99.1875513556519,99.54616131294478,98.16812399056893
6.100000000000001,99.21047744297746,99.5584325307077,98.22498839405796
6.125,99.23188984558207,99.57060410239276,98.27363051860313
6.15,99.25333645877024,99.58180081054269,98.32479398822008
6.175,99.2763899972749,99.59279238125889,98.38089757215924
6.2,99.30178360656933,99.60425700803455,98.44335405696305
6.225000000000001,99.32317829219775,99.6152898616597,98.49345181372655
6.25,99.34428559897678,99.62631456452941,98.54176622122543
6.275,99.36558540620643,99.63765443697348,98.59052065384752
6.3,99.38991608782935,99.64935565793594,98.6507408981477
6.325,99.41267302581844,99.66113123220329,98.70520351814983
6.350000000000001,99.43332069793433,99.67297510278125,98.75181582614049
6.375,99.45104288095177,99.68551895528772,98.78498210236657
6.4,99.47004134901766,99.69842561800888,98.82360231909661
6.425,99.48890639410753,99.71166336725553,98.85932072634343
6.45,99.5088026975268,99.72396314661309,98.90455688618573
6.475000000000001,99.52678918864144,99.73161474961215,98.9575377761285
6.5,99.54067449063035,99.73725916252832,98.99695779569662
6.525,99.55621039890569,99.74229063700834,99.04555266241721
6.55,99.56843509291929,99.7471584292549,99.07857160430277
6.575,99.58073062646945,99.75122941206098,99.1131578896134
6.600000000000001,99.59481702232735,99.75498648965983,99.15510446486337
6.625,99.6113128166389,99.7599796162691,99.20355013044524
6.65,99.62305159482254,99.76301097592224,99.2395013263246
6.675,99.63567366436823,99.76909608753465,99.2712357828625
6.7,99.66276258489988,99.79409980711439,99.30561865242707
6.725000000000001,99.68424981065914,99.81099731141842,99.33875665411844
6.75,99.70670046391413,99.8309096125827,99.36608657396124
6.775,99.73305446289473,99.85662307848929,99.39132530829434
6.8,99.75123932819511,99.87241809107805,99.4142992058048
6.825,99.76875812626335,99.88850700068271,99.43437251404507
6.850000000000001,99.78726890750796,99.9065463158147,99.45360806306519
6.875,99.80518234446963,99.9236053762259,99.47338041091113
6.9,99.82719788301519,99.94561721477642,99.4968570953017
6.925,99.8672451852634,99.9917832468875,99.52273498118612
6.95,99.87930999868689,99.9970118635513,99.55610085738435
6.975000000000001,99.89056223866938,99.99798625587152,99.59773127874023
7.0,99.89888937928275,99.99886320895973,99.62694003257833
7.025,99.90529046603716,99.99957776332789,99.64981718992402
7.05,99.91102236405303,99.99996752025599,99.66982762909761
7.075,99.91679644797067,100.0,99.69214482917916
7.100000000000001,99.92087346795432,100.0,99.70696275466082
7.125,99.92600766512336,100.0,99.72603749731039
7.15,99.9327211010248,100.0,99.75041119920594
7.175,99.93936651390167,100.0,99.77519399793351
7.2,99.94457997938196,100.0,99.79368586197232
7.225000000000001,99.94853394200318,100.0,99.80763272724917
7.25,99.95211917824382,100.0,99.82066564703513
7.275,99.95653708439055,100.0,99.83729869316976
7.3,99.96092894227897,100.0,99.8541732600253
7.325,99.96570333431788,100.0,99.87285133309338
7.350000000000001,99.96962977353364,100.0,99.88758629973417
7.375,99.97358577278041,100.0,99.90431796420258
7.4,99.97620001721714,100.0,99.91414007149834
7.425,99.97837801156065,100.0,99.92158406844159
7.45,99.98121652196966,100.0,99.93109726988789
7.475000000000001,99.9826830242784,100.0,99.93604260201435
7.5,99.98549265030849,100.0,99.94658675328387
7.525,99.98744255728928,100.0,99.95369487302148
7.55,99.98844611245345,100.0,99.9570116171673
7.575,99.99001198959938,100.0,99.96214074104101
7.600000000000001,99.9908438715474,100.0,99.96552992235165
7.625,99.99226490441556,100.0,99.97179509310735
7.65,99.993797986464,100.0,99.978134939111
7.675,99.99453576267757,100.0,99.9808598489903
7.7,99.99478550121866,100.0,99.9817723311954
7.725000000000001,99.99566522251145,100.0,99.98555155836934
7.75,99.99620531738626,100.0,99.98769356629941
7.775,99.99642343579217,100.0,99.98837453684517
7.8,99.99656845793726,100.0,99.988811902783
7.825,99.99682232096514,100.0,99.98948482681504
7.850000000000001,99.99843462638614,100.0,99.99596695463381
7.875,99.9997863070642,100.0,99.99936445613285
7.9,99.9999106305373,100.0,99.99967542396841
7.925,99.99993049041791,100.0,99.99974755197543
7.95,99.9999503502985,100.0,99.99981967998247
7.975000000000001,99.99998014011939,100.0,99.99992787199298
8.0,100.0,100.0,100.0


==> figs/plots/data/packet_latency_cdf/IAB-no_silence_50_DOWNLINK_bbl_20.0_spreaded_3072_bits.csv <==
latency_ms_cdf_x,aggregated_latency_cdf_y,passengers_latency_cdf_y,pedestrians_latency_cdf_y
0.0,18.25685583688457,0.0,36.78137165065613
0.025,97.08233168303634,97.86472729836456,96.28385942629293
0.05,97.45319155801184,98.16905332563917,96.7222165719409
0.075,97.69311914929337,98.36485968150224,97.00712139087548
0.1,97.85652000080302,98.4750228475169,97.22469193683739
0.125,97.99226091491511,98.5685956824645,97.40326900512942
0.15,98.11688568718195,98.64761583278397,97.57417712041509
0.17500000000000004,98.2231928905921,98.7204385961861,97.71448137042036
0.2,98.31973742406387,98.79383787445306,97.83457140031183
0.225,98.40326655852816,98.86029441726706,97.93537017524466
0.25,98.48657672118127,98.91602108588391,98.04671482287897
0.275,98.55903568845402,98.96929987265456,98.13862508875032
0.3,98.63483696673015,99.03208568682335,98.22763965683072
0.325,98.70191239037207,99.0682897823642,98.32592971486679
0.3500000000000001,98.75565642409705,99.09922875538079,98.4028522367645
0.375,98.80183104312596,99.13190360517208,98.46266792153965
0.4,98.84202206903623,99.1630652794576,98.51197849494599
0.425,98.88077625043279,99.19457478327891,98.55802075337036
0.45,98.92091705045677,99.2273147337983,98.60561532489517
0.4750000000000001,98.96362964581911,99.26488007277948,98.65350825638
0.5,99.00243004374674,99.29469354551415,98.70147277089765
0.525,99.03609761307999,99.32385810578207,98.73970046585305
0.55,99.0691390141113,99.35566307254093,98.77405346071009
0.5750000000000002,99.10173338736722,99.390587759199,98.80431163802838
0.6,99.13749072653287,99.42943160555748,98.83695217417049
0.625,99.16972919545582,99.46111052393918,98.86978793322702
0.65,99.20651919685592,99.49833908193025,98.90619455384775
0.675,99.23756418810463,99.5275174211597,98.93914685821657
0.7000000000000002,99.26612153395703,99.55476100566207,98.96903728518106
0.725,99.29095627859692,99.57663197522866,98.99684616042556
0.75,99.31582783945728,99.59894282201209,99.02426323045893
0.775,99.34192411869618,99.62272509910785,99.05263225273703
0.8,99.37417598436912,99.6608616968907,99.0786317752062
0.8250000000000002,99.40221115625054,99.6886425034645,99.10681241216079
0.85,99.42683206400996,99.71414666672268,99.13042929748339
0.875,99.45539919860005,99.7436996218411,99.15785664991435
0.9,99.48022520939811,99.76684098332187,99.18436041905868
0.925,99.50316897426384,99.7843211891794,99.21287782601325
0.9500000000000002,99.52336954717686,99.79842152374256,99.23929507912689
0.975,99.53606705390308,99.80731208052678,99.25593877559916
1.0,99.54714650072756,99.81607541170301,99.26945716994652
1.025,99.55827577002442,99.8247338706277,99.28316372360317
1.05,99.569920882908,99.83336851981643,99.29793856797157
1.075,99.58125249692726,99.84206174174516,99.31201338409615
1.1,99.59168120473704,99.85059150179741,99.32440989116232
1.125,99.60198353125365,99.85919111554757,99.33647522334996
1.1500000000000004,99.61175397215992,99.86767431209618,99.34757029368058
1.175,99.62107487716715,99.8762854539114,99.35762387507923
1.2,99.63036795239695,99.88489626343626,99.3676290788501
1.225,99.64009677715775,99.89342581475175,99.37860312325904
1.25,99.64974596599619,99.90095934476837,99.39041768650537
1.2750000000000004,99.6584889457959,99.90744035507089,99.40147048030195
1.3,99.66691239659082,99.91401446245276,99.41179877398662
1.325,99.67544205652749,99.92068109211696,99.4222471960146
1.35,99.6838988027686,99.92741774584547,99.43247270583748
1.375,99.69275287451926,99.93418942196963,99.44347542617406
1.4000000000000004,99.70172399075068,99.94114695612016,99.45452169586912
1.425,99.71111604255886,99.94802359812152,99.46647906704726
1.45,99.72259681281625,99.95487737584462,99.4826469844034
1.475,99.73259713506428,99.96189422789854,99.49570164859949
1.5,99.7416591560162,99.9696124233767,99.50617182231262
1.5250000000000004,99.75035948924457,99.9757413987099,99.51752204855497
1.55,99.75568229307974,99.98000182729513,99.52393724908373
1.575,99.76112867026747,99.98432184621831,99.53054382530871
1.6,99.76767334530226,99.98975586610894,99.53825148912257
1.625,99.7745306927121,99.99620697284824,99.54556673960603
1.6500000000000004,99.77957743547346,99.99989463813466,99.55204234340692
1.675,99.78266191268365,100.0,99.55819617989009
1.7,99.785882977319,100.0,99.56473406008975
1.725,99.7895455460813,100.0,99.57216979686343
1.75,99.7930311431823,100.0,99.57922881278233
1.7750000000000004,99.79630060516868,100.0,99.58585511076801
1.8,99.79993079182115,100.0,99.59321728991432
1.825,99.80335413795262,100.0,99.60015697580857
1.85,99.806654893916,100.0,99.60685057915293
1.875,99.81082830492595,100.0,99.615323039924
1.9000000000000004,99.81416066237496,100.0,99.62208500215374
1.925,99.81783428866771,100.0,99.62954053578618
1.95,99.82076049948674,100.0,99.63547495859325
1.975,99.82375679550536,100.0,99.64155001556895
2.0,99.82957702442286,100.0,99.65330695853638
2.025,99.83333465243255,100.0,99.66090995937849
2.05,99.83727877667971,100.0,99.66888892549801
2.075,99.84127593730351,100.0,99.67697902517078
2.1,99.84529260116497,100.0,99.68510722621032
2.125,99.84868121201923,100.0,99.6919735001039
2.15,99.85122167271587,100.0,99.69714923648189
2.1750000000000007,99.85464760673666,100.0,99.70413235437954
2.2,99.85756646052324,100.0,99.71008157654668
2.225,99.86066195506287,100.0,99.71639012688482
2.25,99.86331562451078,100.0,99.721798842583
2.275,99.86556348234602,100.0,99.72638155913735
2.3000000000000007,99.86822243464088,100.0,99.73180701584035
2.325,99.87314557558015,100.0,99.74189750486003
2.35,99.87798905596469,100.0,99.75183288329472
2.375,99.88079267729368,100.0,99.75752657249072
2.4,99.88556771460492,100.0,99.76729000449482
2.4250000000000007,99.88866252130289,100.0,99.77360584297388
2.45,99.89300468792919,100.0,99.78244338214657
2.475,99.89849251630628,100.0,99.7935974848795
2.5,99.90499720663834,100.0,99.80681870712755
2.525,99.90876985879741,100.0,99.81447970860357
2.5500000000000007,99.910800883664,100.0,99.81859865856745
2.575,99.91284912934562,100.0,99.82275159097583
2.6,99.91411496211849,100.0,99.82531362033559
2.625,99.91543390461656,100.0,99.82798394473278
2.65,99.91677037505046,100.0,99.83068987280096
2.6750000000000007,99.91825417181988,100.0,99.83369613447677
2.7,99.91996781918672,100.0,99.83717072639085
2.725,99.92132321810404,100.0,99.83990624854253
2.75,99.92211657695603,100.0,99.84151660783492
2.775,99.92293346529287,100.0,99.84317462251852
2.8000000000000007,99.92373859844669,100.0,99.84480880149637
2.825,99.92455547745568,100.0,99.84646674200914
2.85,99.92593426861627,100.0,99.84925798081792
2.875,99.92737882679886,100.0,99.852187803215
2.9,99.92888394222871,100.0,99.85524479783217
2.9250000000000007,99.93000285130053,100.0,99.85750689299789
2.95,99.93078361817307,100.0,99.85909075997647
2.975,99.93142964546158,100.0,99.86040220538048
3.0,99.93190610673258,100.0,99.86137099110196
3.025,99.93239996728077,100.0,99.8623746311285
3.0500000000000007,99.93288213665844,100.0,99.86335468099881
3.075,99.93341748779004,100.0,99.86444337004114
3.1,99.9338756875367,100.0,99.86537380727563
3.125,99.93438111626563,100.0,99.86640063681492
3.15,99.9348629382874,100.0,99.86737930284684
3.1750000000000007,99.93534499557232,100.0,99.86835894578444
3.2,99.93586237983646,100.0,99.86941049772517
3.225,99.93640930855808,100.0,99.87052240421654
3.25,99.93710282717315,100.0,99.8719314054811
3.275,99.9381952247845,100.0,99.87414918069892
3.3000000000000007,99.94029056823078,100.0,99.87841278753737
3.325,99.94181351495467,100.0,99.88152102967402
3.35,99.94354340702664,100.0,99.88505234152083
3.375,99.94601283557215,100.0,99.89009649575048
3.4,99.9473545457731,100.0,99.89283879848757
3.4250000000000007,99.94871750771381,100.0,99.89560681052414
3.45,99.94969014609481,100.0,99.89757656891165
3.475,99.95007722710886,100.0,99.89836126199408
3.5,99.9507513272064,100.0,99.8997270392158
3.525,99.9517952894822,100.0,99.90185604322181
3.5500000000000007,99.95289079508639,100.0,99.90408686900007
3.575,99.9545064346705,100.0,99.90736817214126
3.6,99.95503269522553,100.0,99.90844424219074
3.625,99.95549775942277,100.0,99.90940339138369
3.65,99.95587929824823,100.0,99.91019016152933
3.6750000000000007,99.95615347684428,100.0,99.91075543471139
3.7,99.95643935558417,100.0,99.9113443585992
3.725,99.9566839233544,100.0,99.91184898583957
3.75,99.95696998568043,100.0,99.91243867887499
3.775,99.95724408655036,100.0,99.91300362517784
3.8000000000000007,99.95757194526111,100.0,99.91367964684167
3.825,99.95784002745316,100.0,99.91423206368393
3.85,99.95811996443986,100.0,99.91480878622887
3.875,99.95832858849468,100.0,99.91523892381629
3.9,99.95838787234919,100.0,99.91536046666404
3.9250000000000007,99.95844722360138,100.0,99.91548228772136
3.95,99.95847093296709,100.0,99.91553088195907
3.975,99.95849444944321,100.0,99.91557867430866
4.0,99.95851796591934,100.0,99.91562646665825
4.025,99.95871106697898,100.0,99.91601699771337
4.05,99.95897424568336,100.0,99.91654895835039
4.075,99.95922613793333,100.0,99.91705897027948
4.1,99.95983273185755,100.0,99.91829393552918
4.125,99.96025616322328,100.0,99.91915475424072
4.15,99.96066165394242,100.0,99.9199784767471
4.175,99.96106143403668,100.0,99.92079094668998
4.2,99.96157331142209,100.0,99.92182885027441
4.225,99.96223254424572,100.0,99.92316366822355
4.25,99.96285660288706,100.0,99.92442749146036
4.275,99.96348066152837,100.0,99.92569131469719
4.3,99.9641401898278,100.0,99.9270276310942
4.325,99.96477607410486,100.0,99.92831562871535
4.350000000000001,99.96542961287075,100.0,99.92963940190222
4.375,99.96606548058067,100.0,99.93092719172213
4.4,99.96674863426645,100.0,99.93231147127814
4.425,99.96744371172498,100.0,99.93372015699424
4.45,99.9679382070543,100.0,99.93472423476526
4.475000000000001,99.96836197540837,100.0,99.93558644452453
4.5,99.96887405452296,100.0,99.93662838139386
4.525,99.96948642834167,100.0,99.9378748750252
4.55,99.97012205629495,100.0,99.93916807816078
4.575,99.9707814506832,100.0,99.94051010507391
4.600000000000001,99.9714291064652,100.0,99.94182831722246
4.625,99.97208355123473,100.0,99.94316223328731
4.65,99.97266247732529,100.0,99.94434458004491
4.675,99.97419336709223,100.0,99.9474729647418
4.7,99.97464221118975,100.0,99.94838939327171
4.725000000000001,99.97509105528728,100.0,99.94930582180159
4.75,99.97559311474559,100.0,99.950331035061
4.775,99.97617204083615,100.0,99.9515133818186
4.8,99.9771293872701,100.0,99.95346930887507
4.825,99.9772885032922,100.0,99.95379346498865
4.850000000000001,99.97744761931432,100.0,99.95411762110223
4.875,99.97760673533641,100.0,99.95444177721583
4.9,99.9777658513585,100.0,99.9547659333294
4.925,99.97792496738059,100.0,99.95509008944299
4.95,99.9780840834027,100.0,99.95541424555657
4.975000000000001,99.97824319942481,100.0,99.95573840167017
5.0,99.9784023154469,100.0,99.95606255778374
5.025,99.978561431469,100.0,99.95638671389732
5.05,99.97872054749111,100.0,99.95671087001091
5.075,99.9788796635132,100.0,99.9570350261245
5.100000000000001,99.9790387795353,100.0,99.95735918223808
5.125,99.9792037887434,100.0,99.95769534413364
5.15,99.9793629047655,100.0,99.95801950024723
5.175,99.9795161276016,100.0,99.95833165057884
5.2,99.97968113680969,100.0,99.95866781247442
5.225000000000001,99.9798402528318,100.0,99.95899196858798
5.25,99.98002317306427,100.0,99.95936505957292
5.275,99.98018228908637,100.0,99.9596892156865
5.3,99.98034735616108,100.0,99.96002560551794
5.325,99.98051236536917,100.0,99.9603617674135
5.350000000000001,99.98066558820527,100.0,99.9606739177451
5.375,99.98083059741336,100.0,99.96101007964067
5.4,99.98098971343546,100.0,99.96133423575426
5.425,99.98114882945757,100.0,99.96165839186784
5.45,99.98131383866567,100.0,99.96199455376342
5.475000000000001,99.98147295468776,100.0,99.962318709877
5.5,99.98163796389588,100.0,99.96265487177257
5.525,99.98179707991797,100.0,99.96297902788615
5.55,99.98195030275406,100.0,99.96329117821774
5.575,99.98211531196219,100.0,99.96362734011332
5.600000000000001,99.98227442798428,100.0,99.9639514962269
5.625,99.9824453444566,100.0,99.9642997224349
5.65,99.98261038182113,100.0,99.96463600139138
5.675,99.98277539102924,100.0,99.96497216328694
5.7,99.98293450705134,100.0,99.96529631940054
5.725000000000001,99.98310540944544,100.0,99.96564448707808
5.75,99.98327631183955,100.0,99.96599265475564
5.775,99.98343542786165,100.0,99.96631681086922
5.8,99.98359454388375,100.0,99.96664096698281
5.825,99.98375955309184,100.0,99.96697712887837
5.850000000000001,99.98392456229995,100.0,99.96731329077394
5.875,99.98410738087748,100.0,99.96768598441761
5.9,99.98432556954178,100.0,99.96813078365557
5.925,99.98450243706671,100.0,99.96849124358141
5.95,99.98467335353904,100.0,99.96883946978944
5.975000000000001,99.9848973283194,100.0,99.96929429920313
6.0,99.9853099769943,100.0,99.9701295219084
6.025,99.98571085031064,100.0,99.9709409179712
6.05,99.98612349898556,100.0,99.9717761406765
6.075,99.98653025447446,100.0,99.97259935759976
6.100000000000001,99.98722577914226,100.0,99.97401073144923
6.125,99.98788005150807,100.0,99.9753380648248
6.15,99.98854611024586,100.0,99.97668940976435
6.175,99.98912966744436,100.0,99.97787254736504
6.2,99.98956000180678,100.0,99.97874353463413
6.225000000000001,99.99000212560595,100.0,99.97963840707614
6.25,99.99046192589837,100.0,99.98056942325513
6.275,99.990898162641,100.0,99.98145203713304
6.3,99.99108675378739,100.0,99.98183584298333
6.325,99.99125765618149,100.0,99.98218401066089
6.350000000000001,99.99142855857559,100.0,99.98253217833845
6.375,99.9915994609697,100.0,99.98288034601599
6.4,99.9917644701778,100.0,99.98321650791156
6.425,99.9919294793859,100.0,99.98355266980712
6.45,99.99210038178002,100.0,99.9839008374847
6.475000000000001,99.99226539098811,100.0,99.98423699938026
6.5,99.99243629338221,100.0,99.9845851670578
6.525,99.99260130259032,100.0,99.98492132895336
6.55,99.99276631179843,100.0,99.98525749084894
6.575,99.99293132100652,100.0,99.98559365274453
6.600000000000001,99.99310222340064,100.0,99.98594182042207
6.625,99.99326723260874,100.0,99.98627798231765
6.65,99.99343224181683,100.0,99.9866141442132
6.675,99.99359725102494,100.0,99.98695030610878
6.7,99.99376815341905,100.0,99.98729847378632
6.725000000000001,99.99393316262714,100.0,99.9876346356819
6.75,99.99409817183526,100.0,99.98797079757746
6.775,99.99425728785735,100.0,99.98829495369105
6.8,99.99442819025145,100.0,99.9886431213686
6.825,99.99459319945956,100.0,99.98897928326417
6.850000000000001,99.99475231548166,100.0,99.98930343937775
6.875,99.99492911106178,100.0,99.9896636128373
6.9,99.99509412026988,100.0,99.98999977473288
6.925,99.99525323629199,100.0,99.99032393084646
6.95,99.99541824550008,100.0,99.99066009274202
6.975000000000001,99.99558325470818,100.0,99.9909962546376
7.0,99.99574826391628,100.0,99.99133241653317
7.025,99.99591327312439,100.0,99.99166857842873
7.05,99.99607828233249,100.0,99.99200474032429
7.075,99.9962432915406,100.0,99.99234090221985
7.100000000000001,99.9964083007487,100.0,99.99267706411543
7.125,99.9965733099568,100.0,99.993013226011
7.15,99.99673831916492,100.0,99.99334938790658
7.175,99.99690922155902,100.0,99.99369755558412
7.2,99.99707423076711,100.0,99.99403371747971
7.225000000000001,99.99724513316121,100.0,99.99438188515725
7.25,99.9975103265314,100.0,99.99492214534656
7.275,99.99791106317964,100.0,99.99573853852152
7.3,99.99808196557375,100.0,99.99608670619905
7.325,99.99825876115386,100.0,99.99644687965859
7.350000000000001,99.99844734310597,100.0,99.9968310646821
7.375,99.99861824550007,100.0,99.99717923235967
7.4,99.99868896373214,100.0,99.99732330174348
7.425,99.99868896373214,100.0,99.99732330174348
7.45,99.99868896373214,100.0,99.99732330174348
7.475000000000001,99.99900786444594,100.0,99.99797439050859
7.5,99.99920274821548,100.0,99.99837227808725
7.525,99.99937400970994,100.0,99.9987219368685
7.55,99.9995629879107,100.0,99.99910776724782
7.575,99.99975196611149,100.0,99.99949359762714
7.600000000000001,99.99994094431224,100.0,99.99987942800647
7.625,100.0,100.0,100.0
7.65,100.0,100.0,100.0
7.675,100.0,100.0,100.0
7.7,100.0,100.0,100.0
7.725000000000001,100.0,100.0,100.0
7.75,100.0,100.0,100.0
7.775,100.0,100.0,100.0
7.8,100.0,100.0,100.0
7.825,100.0,100.0,100.0
7.850000000000001,100.0,100.0,100.0
7.875,100.0,100.0,100.0
7.9,100.0,100.0,100.0
7.925,100.0,100.0,100.0
7.95,100.0,100.0,100.0
7.975000000000001,100.0,100.0,100.0
8.0,100.0,100.0,100.0


==> figs/plots/data/packet_latency_cdf/IAB-with_silence_50_DOWNLINK_bbl_20.0_hotspot_3072_bits.csv <==
latency_ms_cdf_x,aggregated_latency_cdf_y,passengers_latency_cdf_y,pedestrians_latency_cdf_y
0.0,0.0011383997844961306,0.0,0.0034763860857250774
0.025,63.747136712608196,98.0048963985107,8.41987556562145
0.05,64.7155073342192,98.35846439755429,10.394783724540368
0.075,65.4636237930052,98.60725809031942,11.924933810187627
0.1,66.10071040483282,98.74577395072617,13.337804889510748
0.125,66.71952084227009,98.87334090306112,14.726794030390156
0.15,67.31462515311448,98.97959375809957,16.089312971061236
0.17500000000000004,67.90009859468505,99.07124806876931,17.456919457352658
0.2,68.44164540404708,99.15365035199592,18.720253912598167
0.225,68.94894308966119,99.23627217981674,19.88191029777185
0.25,69.43039128731269,99.29459050472006,21.019593005785058
0.275,69.90548184295092,99.34911567874943,22.149860169337053
0.3,70.37809946889837,99.40505080011425,23.272111243520946
0.325,70.84317284243072,99.45528716042608,24.38177477419757
0.3500000000000001,71.32350394325688,99.51462643651034,25.516442225017023
0.375,71.78557479588972,99.56505887336195,26.619384201511348
0.4,72.22146216977315,99.60935888451114,27.66525821032021
0.425,72.64892930533826,99.65090874237916,28.693104493218414
0.45,73.0830970775863,99.701168492713,29.730122268856768
0.4750000000000001,73.50755558688795,99.74291127387414,30.755218328453683
0.5,73.92558356580055,99.77443996190706,31.777396065686176
0.525,74.34189888552442,99.79768887203304,32.81039043702947
0.55,74.76048095638545,99.82241798897421,33.84736691024416
0.5750000000000002,75.17779478933578,99.8558186474148,34.8701468602461
0.6,75.59711884394275,99.89440273192542,35.888642448111156
0.625,76.0311442764356,99.9468475797657,36.92409958724464
0.65,76.4609571590287,99.9778799992906,37.980998612746845
0.675,76.89197506783199,99.99549634150196,39.06069462234126
0.7000000000000002,77.29966142465277,100.0,40.10003307437536
0.725,77.70569202416377,100.0,41.14973252158245
0.75,78.12223515201508,100.0,42.23143423930265
0.775,78.51052306371814,100.0,43.23419434374147
0.8,78.8941361806066,100.0,44.22556434834358
0.8250000000000002,79.26717339194016,100.0,45.18865770291589
0.85,79.6461351225157,100.0,46.16944554543397
0.875,80.02025215541967,100.0,47.13568489727856
0.9,80.38616785597483,100.0,48.08295984172604
0.925,80.75675612703684,100.0,49.04266471945926
0.9500000000000002,81.12552972689522,100.0,49.998473952212805
0.975,81.48031418234953,100.0,50.9146396682048
1.0,81.83351884748569,100.0,51.83286338490507
1.025,82.18092932865976,100.0,52.737741751472115
1.05,82.52591819488575,100.0,53.634615895346926
1.075,82.86414104284286,100.0,54.51469726271745
1.1,83.20950580059605,100.0,55.4147461792658
1.125,83.55633148830137,100.0,56.31605631847451
1.1500000000000004,83.88604880676425,100.0,57.174941225507084
1.175,84.22034787984961,100.0,58.045242966214886
1.2,84.54099621299638,100.0,58.87841676660901
1.225,84.85796039366011,100.0,59.70241176058786
1.25,85.1848675430035,100.0,60.55333528626553
1.2750000000000004,85.50044432088458,100.0,61.376669521380876
1.3,85.81873084247127,100.0,62.209787792559176
1.325,86.13655379207653,100.0,63.044985100817705
1.35,86.46407847831993,100.0,63.90739156037708
1.375,86.7791592101737,100.0,64.73977992416204
1.4000000000000004,87.0790721227232,100.0,65.53060043477578
1.425,87.37978770120152,100.0,66.32774831167704
1.45,87.66683209772732,100.0,67.08596723758039
1.475,87.95450219656988,100.0,67.8462552219221
1.5,88.23135631548843,100.0,68.57724588985677
1.5250000000000004,88.50745820772279,100.0,69.30437235732201
1.55,88.78534480261938,100.0,70.0347156813774
1.575,89.05970672770718,100.0,70.75317564473724
1.6,89.30779399097698,100.0,71.40080602403202
1.625,89.55907124186044,100.0,72.05723087651005
1.6500000000000004,89.7996853608392,100.0,72.68795607527451
1.675,90.04725158795324,100.0,73.34426558356267
1.7,90.2883653275522,100.0,73.9807448764439
1.725,90.52526996464988,100.0,74.60502382684909
1.75,90.76121849069946,100.0,75.2248713192864
1.7750000000000004,90.99221846952024,100.0,75.83196865853985
1.8,91.22023399884489,100.0,76.43053272918367
1.825,91.44487717842169,100.0,77.02239408578637
1.85,91.66871447571077,100.0,77.61044380859565
1.875,91.88845998042557,100.0,78.18927639113753
1.9000000000000004,92.09290485839625,100.0,78.72877975303584
1.925,92.2963471821366,100.0,79.26782212273366
1.95,92.48881343008512,100.0,79.7744752475766
1.975,92.68794849562703,100.0,80.29944099467727
2.0,92.87967023377668,100.0,80.80682448103444
2.025,93.05871687428187,100.0,81.27868719732945
2.05,93.24052913920582,100.0,81.75965665176636
2.075,93.41811271170864,100.0,82.22990343244419
2.1,93.58883260369447,100.0,82.6813848053431
2.125,93.76409288627511,100.0,83.14393799606111
2.15,93.93938286625428,100.0,83.6038342253533
2.1750000000000007,94.10578804008203,100.0,84.04135679743145
2.2,94.27136561086564,100.0,84.47517203724462
2.225,94.43876778798366,100.0,84.91639575788554
2.25,94.59623348567294,100.0,85.33046420193499
2.275,94.74743518117043,100.0,85.72720246597984
2.3000000000000007,94.90929112402088,100.0,86.1535764946725
2.325,95.06469107085181,100.0,86.56274072671803
2.35,95.2204119803021,100.0,86.97335821815709
2.375,95.36949814854663,100.0,87.36663598001567
2.4,95.50860251896839,100.0,87.73107698905498
2.4250000000000007,95.64506964031845,100.0,88.08943404050764
2.45,95.77558818163266,100.0,88.43361946820008
2.475,95.90527363532605,100.0,88.77790882823493
2.5,96.03547841781193,100.0,89.12242864894017
2.525,96.14927894542706,100.0,89.42484820997872
2.5500000000000007,96.25716450901776,100.0,89.7115937161584
2.575,96.3620029965148,100.0,89.98935604069901
2.6,96.46335219074041,100.0,90.25834903721808
2.625,96.55999937039576,100.0,90.51501233022776
2.65,96.65285723995616,100.0,90.75973737288058
2.6750000000000007,96.74724332887014,100.0,91.009015710587
2.7,96.84373551985168,100.0,91.26479711562581
2.725,96.93090772720949,100.0,91.49669923703296
2.75,97.01368473959339,100.0,91.71846339273384
2.775,97.09446040287976,100.0,91.9368863569386
2.8000000000000007,97.17278611224731,100.0,92.14812221688615
2.825,97.24596303143032,100.0,92.34649303058491
2.85,97.3148021777588,100.0,92.53421235420748
2.875,97.38288834414077,100.0,92.71962746636281
2.9,97.45391411110211,100.0,92.91313110310422
2.9250000000000007,97.5266916837268,100.0,93.11237125007328
2.95,97.59523465850128,100.0,93.29919472893761
2.975,97.65465351325642,100.0,93.46144657810022
3.0,97.70644520480548,100.0,93.60218252654123
3.025,97.756721099413,100.0,93.73939343363686
3.0500000000000007,97.80920978870408,100.0,93.88331036302581
3.075,97.86039586722883,100.0,94.02218230755918
3.1,97.91562410290118,100.0,94.17414737914574
3.125,97.9682489135491,100.0,94.31814570680189
3.15,98.01628710637243,100.0,94.44875454903399
3.1750000000000007,98.06620997211158,100.0,94.58589937767914
3.2,98.11359459348527,100.0,94.71640542189105
3.225,98.1599282401661,100.0,94.84440927617193
3.25,98.20819609596624,100.0,94.97859773107996
3.275,98.25474503924698,100.0,95.10801470179344
3.3000000000000007,98.30281600428597,100.0,95.23911456348159
3.325,98.34629104371344,100.0,95.35858349216136
3.35,98.38788527677565,100.0,95.47243297987644
3.375,98.42640905116097,100.0,95.5778948774015
3.4,98.45987411258274,100.0,95.6692490333962
3.4250000000000007,98.49102129584578,100.0,95.75376029538553
3.45,98.52372461347308,100.0,95.84266824050302
3.475,98.55967185499905,100.0,95.94147107645334
3.5,98.59203185372274,100.0,96.03012411246493
3.525,98.62609878050593,100.0,96.12438011315176
3.5500000000000007,98.66179703577264,100.0,96.22329866607681
3.575,98.69055698765969,100.0,96.30245444324237
3.6,98.71730275737664,100.0,96.37557316361419
3.625,98.74472290992918,100.0,96.4505466901779
3.65,98.77025508727677,100.0,96.52088032196323
3.6750000000000007,98.79478103414668,100.0,96.58795644250444
3.7,98.81884587845349,100.0,96.65383500153706
3.725,98.84586771920945,100.0,96.72836727133566
3.75,98.87094794448475,100.0,96.79752863743226
3.775,98.89911022511964,100.0,96.87531918548635
3.8000000000000007,98.92662857943185,100.0,96.95117082062232
3.825,98.95328843382333,100.0,97.02505342319078
3.85,98.98368015625084,100.0,97.1093968611697
3.875,99.00922616290353,100.0,97.17986262935557
3.9,99.0365279149044,100.0,97.25432419194053
3.9250000000000007,99.06374783476181,100.0,97.3289926655232
3.95,99.08864712697537,100.0,97.39768888989421
3.975,99.11341620156999,100.0,97.46566370586825
4.0,99.13880476004948,100.0,97.53555382064435
4.025,99.16272671697944,100.0,97.60140060306924
4.05,99.18541606540813,100.0,97.66347634743762
4.075,99.20794174367916,100.0,97.72598361968971
4.1,99.22904300087191,100.0,97.78377172407937
4.125,99.24910830271124,100.0,97.83935366304645
4.15,99.26415803853747,100.0,97.88045806844985
4.175,99.27873776508578,100.0,97.92015982078192
4.2,99.2949348122691,100.0,97.96525346282998
4.225,99.31250343008747,100.0,98.01463519535288
4.25,99.33083009646018,100.0,98.06633040110515
4.275,99.34693123643879,100.0,98.11117542774036
4.3,99.36167840230003,100.0,98.15219640936009
4.325,99.3768577285556,100.0,98.19478665346912
4.350000000000001,99.39145702664821,100.0,98.23536853240967
4.375,99.40552016920236,100.0,98.27445373504045
4.4,99.42085392590525,100.0,98.31703898575925
4.425,99.43483459796603,100.0,98.35573908635595
4.45,99.44788649272556,100.0,98.39184127716821
4.475000000000001,99.46457700009337,100.0,98.43865954736656
4.5,99.47801687097487,100.0,98.47614702479628
4.525,99.49049825888028,100.0,98.5113642171542
4.55,99.50287952961034,100.0,98.54637137022435
4.575,99.51599948023163,100.0,98.58429398918176
4.600000000000001,99.52847773219845,100.0,98.61997377461283
4.625,99.54122374877586,100.0,98.6564963400701
4.65,99.55322892065495,100.0,98.69115065530298
4.675,99.56657799863522,100.0,98.72970469930293
4.7,99.57865172488933,100.0,98.76470867444058
4.725000000000001,99.58851934825354,100.0,98.79340515476669
4.75,99.59843016537341,100.0,98.82245185484767
4.775,99.60919204831323,100.0,98.8547153566294
4.8,99.619819052668,100.0,98.88616320525377
4.825,99.62934042497128,100.0,98.91434918984096
4.850000000000001,99.63814319090994,100.0,98.94057479543396
4.875,99.6479190957709,100.0,98.96937744036941
4.9,99.65692644476835,100.0,98.9957735985064
4.925,99.66677813914403,100.0,99.02464949645346
4.95,99.67697565550355,100.0,99.05458208076794
4.975000000000001,99.68819191526534,100.0,99.08774434859741
5.0,99.6989156347907,100.0,99.12040439298214
5.025,99.70638615245177,100.0,99.1425964098962
5.05,99.71584999819389,100.0,99.17044605464649
5.075,99.72695778410245,100.0,99.20332646471188
5.100000000000001,99.7376823490579,100.0,99.23497467425967
5.125,99.7484879062231,100.0,99.26728736539576
5.15,99.75749427336737,100.0,99.29381868945379
5.175,99.76497142541942,100.0,99.31562780120566
5.2,99.77284740545967,100.0,99.3384236384907
5.225000000000001,99.7833363408668,100.0,99.36869861400004
5.25,99.79209109988142,100.0,99.39399858165136
5.275,99.79912060538203,100.0,99.41432633586491
5.3,99.80727278894722,100.0,99.438238682913
5.325,99.81509823955955,100.0,99.46101090457142
5.350000000000001,99.82097996269903,100.0,99.47812618221279
5.375,99.82638309115718,100.0,99.493695780015
5.4,99.83198698606614,100.0,99.50973435377222
5.425,99.83818589741182,100.0,99.52779337535482
5.45,99.84394922174931,100.0,99.54438597665637
5.475000000000001,99.84937846415917,100.0,99.56026954596247
5.5,99.85535263186858,100.0,99.57795027226537
5.525,99.86130903280818,100.0,99.59547005613642
5.55,99.86681519032842,100.0,99.61169789495091
5.575,99.87165498899034,100.0,99.62578828118869
5.600000000000001,99.87825583816907,100.0,99.64518782316716
5.625,99.88450402145743,100.0,99.66361071877394
5.65,99.88971538204238,100.0,99.67923894808725
5.675,99.8937398365781,100.0,99.69095910637685
5.7,99.89716502658811,100.0,99.70074514378395
5.725000000000001,99.90014870480064,100.0,99.70936884544935
5.75,99.90391144808159,100.0,99.72053639135864
5.775,99.90750279475334,100.0,99.73085838392518
5.8,99.91162886302702,100.0,99.74286630844512
5.825,99.91391763405845,100.0,99.74943986364734
5.850000000000001,99.91649932796061,100.0,99.7568130796135
5.875,99.91910733649799,100.0,99.76443536095184
5.9,99.92133954999456,100.0,99.77077914720562
5.925,99.92385443282795,100.0,99.77776639595957
5.95,99.92625538419466,100.0,99.78455181926127
5.975000000000001,99.92819405528243,100.0,99.78994082213933
6.0,99.93000365990736,100.0,99.79495608870462
6.025,99.9322234056523,100.0,99.80122426473434
6.05,99.93494573206661,100.0,99.80883654549412
6.075,99.93597486109577,100.0,99.81177598434977
6.100000000000001,99.93686365455025,100.0,99.81435262619374
6.125,99.93741425993667,100.0,99.81595422461194
6.15,99.93798786090105,100.0,99.81766767903804
6.175,99.9392899545762,100.0,99.82160826423764
6.2,99.940872203291,100.0,99.82625779337772
6.225000000000001,99.94150025735793,100.0,99.82798643026766
6.25,99.94215813412681,100.0,99.82960686508059
6.275,99.94298458942879,100.0,99.83160176884176
6.3,99.94361747473171,100.0,99.83314488708938
6.325,99.94415585394576,100.0,99.83450570896977
6.350000000000001,99.94444891108658,100.0,99.83525617135622
6.375,99.94516824504595,100.0,99.83724283152338
6.4,99.94612664227989,100.0,99.84003186352048
6.425,99.94726401007775,100.0,99.84369709776897
6.45,99.94793847593736,100.0,99.84571393820002
6.475000000000001,99.94984049777102,100.0,99.85185671499237
6.5,99.95106781410927,100.0,99.85567959103211
6.525,99.95259784444937,100.0,99.86028170622133
6.55,99.95395479327254,100.0,99.86426880057464
6.575,99.95542374621309,100.0,99.8684820189231
6.600000000000001,99.95669466947189,100.0,99.8721303997248
6.625,99.9580000822864,100.0,99.87583415346639
6.65,99.95920532759511,100.0,99.8792240100764
6.675,99.96019547683646,100.0,99.88204722590808
6.7,99.96128222086912,100.0,99.88510909871168
6.725000000000001,99.96236956134754,100.0,99.88812853006431
6.75,99.96326743845333,100.0,99.89060924364156
6.775,99.96399362597676,100.0,99.89263981917644
6.8,99.96507037142757,100.0,99.89564529156347
6.825,99.96675485645986,100.0,99.9003944863987
6.850000000000001,99.96958327458873,100.0,99.90830040318532
6.875,99.97143702764588,100.0,99.91365157344045
6.9,99.97390012995476,100.0,99.92075038416567
6.925,99.9764455970807,100.0,99.92806168563072
6.95,99.9788513862007,100.0,99.93506982168182
6.975000000000001,99.98061137384423,100.0,99.94025484818198
7.0,99.98216548148152,100.0,99.9449019575551
7.025,99.98326278160322,100.0,99.94821611980113
7.05,99.984601637362,100.0,99.9521740385567
7.075,99.9864642992754,100.0,99.95769569807423
7.100000000000001,99.98871640920561,100.0,99.9644660497459
7.125,99.99081380850619,100.0,99.9707965721361
7.15,99.99239791268178,100.0,99.97560204993677
7.175,99.99390418791536,100.0,99.98025103295602
7.2,99.99536987537924,100.0,99.98487248038863
7.225000000000001,99.9961671637882,100.0,99.9875543306039
7.25,99.99670059278304,100.0,99.98933989889822
7.275,99.99678896505428,100.0,99.98960170065335
7.3,99.99725795278765,100.0,99.99094353105875
7.325,99.99727600099332,100.0,99.99099915954942
7.350000000000001,99.99754210195876,100.0,99.9917911934334
7.375,99.99766630611246,100.0,99.99216102664836
7.4,99.99768435431815,100.0,99.99221665513906
7.425,99.99811768969774,100.0,99.99368756428633
7.45,99.99843776493898,100.0,99.99477248779999
7.475000000000001,99.99868316190539,100.0,99.99560879000614
7.5,99.99890968218207,100.0,99.99638076127339
7.525,99.99921088073359,100.0,99.99740135384812
7.55,99.99939840490477,100.0,99.9980316095651
7.575,99.99960563424969,100.0,99.99873489866926
7.600000000000001,99.99975540504138,100.0,99.99923649250839
7.625,99.99990269038096,100.0,99.99971197900275
7.65,99.99990269038096,100.0,99.99971197900275
7.675,99.99990269038096,100.0,99.99971197900275
7.7,99.99990269038096,100.0,99.99971197900275
7.725000000000001,99.99990269038096,100.0,99.99971197900275
7.75,100.0,100.0,100.0
7.775,100.0,100.0,100.0
7.8,100.0,100.0,100.0
7.825,100.0,100.0,100.0
7.850000000000001,100.0,100.0,100.0
7.875,100.0,100.0,100.0
7.9,100.0,100.0,100.0
7.925,100.0,100.0,100.0
7.95,100.0,100.0,100.0
7.975000000000001,100.0,100.0,100.0
8.0,100.0,100.0,100.0


==> figs/plots/data/packet_latency_cdf/IAB-with_silence_50_DOWNLINK_bbl_20.0_spreaded_3072_bits.csv <==
latency_ms_cdf_x,aggregated_latency_cdf_y,passengers_latency_cdf_y,pedestrians_latency_cdf_y
0.0,12.824063195109902,0.0,25.8301233686904
0.025,96.89740655825955,98.58953360783325,95.15303147813393
0.05,97.29316579886476,98.95310392819354,95.58243484137104
0.075,97.52748139512741,99.14076165456225,95.8642673510692
0.1,97.71971148685716,99.2618391047556,96.12884290368193
0.125,97.86531711307718,99.34029803192132,96.34265462058843
0.15,97.98016342647352,99.39452302530192,96.51911348011092
0.17500000000000004,98.06848157006647,99.44118122892407,96.64970496739501
0.2,98.13742243130879,99.46996941665911,96.7597380687595
0.225,98.21062858250008,99.5059353726873,96.87121221741215
0.25,98.27663240122668,99.52914084109722,96.981123888712
0.275,98.34117023573083,99.54017754597798,97.10094961388904
0.3,98.39675504701006,99.55057108152938,97.20302398978646
0.325,98.44844848804856,99.56038577335588,97.29790074945186
0.3500000000000001,98.49711144259629,99.57018760344786,97.38655451857808
0.375,98.53898458290912,99.58015665324359,97.46146738826988
0.4,98.57317283190095,99.5909360857285,97.51974019149927
0.425,98.61668753757597,99.60183128776252,97.59672605925712
0.45,98.65946561934457,99.61276507928888,97.67235440010957
0.4750000000000001,98.69802965986328,99.62740347601574,97.7354908337701
0.5,98.74781888528594,99.65575406790971,97.80725292428622
0.525,98.79671992475608,99.69146242125636,97.86950757027796
0.55,98.85389544734164,99.75113494730088,97.92379177740861
0.5750000000000002,98.91655499932531,99.81518097505231,97.98464529660991
0.6,98.98057782258292,99.87500787488112,98.05260280406839
0.625,99.03675884097595,99.92693676907658,98.1128756934602
0.65,99.08950709972287,99.97252412788113,98.1728125220368
0.675,99.13465702401862,99.99798047622171,98.23836347755527
0.7000000000000002,99.16276164480374,100.0,98.29337222772658
0.725,99.18768748783698,100.0,98.34407271118383
0.75,99.2134195628138,100.0,98.39640494210505
0.775,99.24172101031613,100.0,98.45414304468383
0.8,99.2647107794523,100.0,98.5010427013161
0.8250000000000002,99.2847382260264,100.0,98.54182173902427
0.85,99.30149650648441,100.0,98.57599018147567
0.875,99.3202491292702,100.0,98.61413856280751
0.9,99.33989050163406,100.0,98.65407242894184
0.925,99.35964326041197,100.0,98.69417486377202
0.9500000000000002,99.37534517124186,100.0,98.72606635359979
0.975,99.3925923515127,100.0,98.76107950822502
1.0,99.40815929794086,100.0,98.79266807352326
1.025,99.42357111359424,100.0,98.8239067898049
1.05,99.4374807513865,100.0,98.85214776171307
1.075,99.4473786274971,100.0,98.8722750150288
1.1,99.46031435349799,100.0,98.89856118150692
1.125,99.46966754549567,100.0,98.91757599565129
1.1500000000000004,99.47733210946734,100.0,98.93316804820572
1.175,99.48445025644149,100.0,98.9476552759149
1.2,99.49054195944437,100.0,98.96006772148873
1.225,99.49637957228181,100.0,98.9719661760709
1.25,99.50278414495094,100.0,98.98501264086093
1.2750000000000004,99.50937687827441,100.0,98.99845271131773
1.3,99.51661053233526,100.0,99.01319307663245
1.325,99.5239251041401,100.0,99.02810270497854
1.35,99.53202528214199,100.0,99.04461242165165
1.375,99.54091476726462,100.0,99.06276898692585
1.4000000000000004,99.55038856947573,100.0,99.08205640614227
1.425,99.55845683821902,100.0,99.09848844058791
1.45,99.56588285651326,100.0,99.11361514629675
1.475,99.57262994615674,100.0,99.12737715237824
1.5,99.57961086936675,100.0,99.14162709217878
1.5250000000000004,99.58716342332585,100.0,99.15707301671769
1.55,99.5927264362895,100.0,99.16843952219753
1.575,99.59880910290794,100.0,99.18085486734435
1.6,99.60544166735737,100.0,99.19437709508989
1.625,99.61252115504281,100.0,99.20884072028004
1.6500000000000004,99.61919301906148,100.0,99.22245660647887
1.675,99.62594154934463,100.0,99.23622535870929
1.7,99.6320698637681,100.0,99.24873433956614
1.725,99.63824663980608,100.0,99.26133368875432
1.75,99.64630699162122,100.0,99.27777869467313
1.7750000000000004,99.65284661797006,100.0,99.29112296082018
1.8,99.66091710644514,100.0,99.3075961263142
1.825,99.67362641325741,100.0,99.33357982093014
1.85,99.68060658192988,100.0,99.34785344109557
1.875,99.68665929734121,100.0,99.36022859624383
1.9000000000000004,99.69272213813733,100.0,99.37260373818809
1.925,99.69948074611908,100.0,99.38637106681483
1.95,99.70529364317665,100.0,99.39821882258522
1.975,99.71115304111046,100.0,99.4101644313001
2.0,99.71722002615664,100.0,99.42254316469074
2.025,99.72263014139692,100.0,99.43360750386873
2.05,99.72811518626811,100.0,99.44480300751147
2.075,99.73867970151332,100.0,99.4662577179453
2.1,99.74365401759742,100.0,99.47638466907486
2.125,99.74878129773731,100.0,99.4868288670732
2.15,99.7544356802516,100.0,99.49836794215543
2.1750000000000007,99.76060991278736,100.0,99.51101334651517
2.2,99.7662795216708,100.0,99.52261583731755
2.225,99.77203088926701,100.0,99.53437774016248
2.25,99.77566732954718,100.0,99.54178963991275
2.275,99.77920709602769,100.0,99.54899289393873
2.3000000000000007,99.78300650848838,100.0,99.55671891357069
2.325,99.78634369942245,100.0,99.56351022885062
2.35,99.78956359635708,100.0,99.57006366146979
2.375,99.79269033903194,100.0,99.57642426751231
2.4,99.7958905072225,100.0,99.58293728787827
2.4250000000000007,99.7989662822357,100.0,99.58919768303647
2.45,99.80245297704076,100.0,99.59629150711608
2.475,99.80556019335005,100.0,99.60261330293648
2.5,99.80830210177723,100.0,99.60819350340793
2.525,99.8111361884357,100.0,99.61396270127152
2.5500000000000007,99.81401795834779,100.0,99.61983321090825
2.575,99.81691894043023,100.0,99.62574190125748
2.6,99.8196954349244,100.0,99.63139677972102
2.625,99.82262393949115,100.0,99.63736448150513
2.65,99.82612065601829,100.0,99.64448516415163
2.6750000000000007,99.82937559259409,100.0,99.65111428754803
2.7,99.8320704413358,100.0,99.65660993556665
2.725,99.8346488903493,100.0,99.66187140090871
2.75,99.83700431389344,100.0,99.66669167793334
2.775,99.83931277345086,100.0,99.67141384271694
2.8000000000000007,99.84193949575653,100.0,99.67679286918255
2.825,99.84556010630854,100.0,99.68423642014506
2.85,99.8481182053251,100.0,99.68948395655576
2.875,99.85062930798185,100.0,99.69463359377527
2.9,99.85349121658444,100.0,99.70049185175633
2.9250000000000007,99.85572908960144,100.0,99.7050745771423
2.95,99.85776292890836,100.0,99.70923948994793
2.975,99.86133735093068,100.0,99.71660367935094
3.0,99.86404489252445,100.0,99.72216777915071
3.025,99.86634503490059,100.0,99.72688459037711
3.0500000000000007,99.86906649109109,100.0,99.73245083869142
3.075,99.87187650789173,100.0,99.7381909140409
3.1,99.87707254260462,100.0,99.74876910978755
3.125,99.88203379389957,100.0,99.75888502340297
3.15,99.88730899623064,100.0,99.76964000207175
3.1750000000000007,99.89481328146877,100.0,99.78501286042032
3.2,99.90038816454201,100.0,99.79640333780605
3.225,99.90690391151404,100.0,99.80966460611884
3.25,99.91121119925249,100.0,99.81850679769366
3.275,99.91493613468016,100.0,99.82617736284463
3.3000000000000007,99.91671863199406,100.0,99.82982535689015
3.325,99.9185334209029,100.0,99.83353821592927
3.35,99.92038107649351,100.0,99.83731826200726
3.375,99.92239255417911,100.0,99.8414322957081
3.4,99.92444698802232,100.0,99.84564194153388
3.4250000000000007,99.92686804784712,100.0,99.85061258960182
3.45,99.92915502975058,100.0,99.85530335190334
3.475,99.9317680432931,100.0,99.86066954097608
3.5,99.93441998228305,100.0,99.8661141815573
3.525,99.93688693959541,100.0,99.87117842481162
3.5500000000000007,99.9394722505848,100.0,99.87648483058386
3.575,99.94203773205605,100.0,99.8817503547169
3.6,99.94566021452542,100.0,99.8892036333208
3.625,99.9491265953504,100.0,99.89629794477702
3.65,99.95052034675429,100.0,99.89914922113286
3.6750000000000007,99.95184565938767,100.0,99.90185479105675
3.7,99.95296145223278,100.0,99.90413354191004
3.725,99.95396661537691,100.0,99.90618837069336
3.75,99.95496631765249,100.0,99.90823437546725
3.775,99.9558601727149,100.0,99.91006238290225
3.8000000000000007,99.95691032170872,100.0,99.91220693409643
3.825,99.9580913747067,100.0,99.91461763845109
3.85,99.95926464734487,100.0,99.9170101902545
3.875,99.96040499479003,100.0,99.9193353659892
3.9,99.96145381062664,100.0,99.9214743890066
3.9250000000000007,99.96242418739986,100.0,99.92345393343881
3.95,99.96332906828323,100.0,99.92530001474856
3.975,99.96421422609268,100.0,99.92710573414442
4.0,99.96515133218578,100.0,99.92901637047508
4.025,99.96613408671516,100.0,99.93101958581842
4.05,99.96716242528245,100.0,99.93311512123945
4.075,99.96837338721609,100.0,99.9355811026137
4.1,99.96959037157532,100.0,99.9380724173286
4.125,99.97060182112698,100.0,99.9401394995699
4.15,99.97151369297123,100.0,99.94200081628634
4.175,99.97242485325016,100.0,99.94385918692058
4.2,99.97343422903106,100.0,99.9459176542827
4.225,99.97461281096744,100.0,99.9483186476015
4.25,99.97558797421674,100.0,99.95030428599084
4.275,99.9765033793727,100.0,99.95216641313272
4.3,99.97729251990374,100.0,99.95376743885251
4.325,99.97803621333577,100.0,99.95527670240311
4.350000000000001,99.97867543795498,100.0,99.95657376131625
4.375,99.97933343539381,100.0,99.95790719755607
4.4,99.98010247253288,100.0,99.95946629448014
4.425,99.98059203154244,100.0,99.96046045834895
4.45,99.98103614199107,100.0,99.96136284498208
4.475000000000001,99.98146718623958,100.0,99.96223868142854
4.5,99.98189879768594,100.0,99.96311688034031
4.525,99.9823427777494,100.0,99.9640187251812
4.55,99.98283896146327,100.0,99.96502654724088
4.575,99.98334807382584,100.0,99.9660603485886
4.600000000000001,99.9838964155331,100.0,99.96717395257063
4.625,99.9843282107682,100.0,99.96805290268675
4.65,99.98476002033577,100.0,99.9689319110156
4.675,99.9852246854883,100.0,99.96987809760773
4.7,99.98560423534234,100.0,99.97065089864738
4.725000000000001,99.98598376103803,100.0,99.97142359170971
4.75,99.98646131761532,100.0,99.97239559418028
4.775,99.98700388061323,100.0,99.97349901981357
4.8,99.98755282187759,100.0,99.97461507826594
4.825,99.9880634661452,100.0,99.97565522615885
4.850000000000001,99.98862637463304,100.0,99.976801589789
4.875,99.98920920231072,100.0,99.97798913827867
4.9,99.98987578271235,100.0,99.97934440366988
4.925,99.99061510262912,100.0,99.98084937957807
4.95,99.9913995978511,100.0,99.98244497871464
4.975000000000001,99.99204551698321,100.0,99.98375592971111
5.0,99.992593941107,100.0,99.98486979668094
5.025,99.99301315088029,100.0,99.98572411408124
5.05,99.9934384853159,100.0,99.98659000982252
5.075,99.99371482006842,100.0,99.98715576645375
5.100000000000001,99.9939384609543,100.0,99.98761351578102
5.125,99.99435413366294,100.0,99.98846702124366
5.15,99.99491539220902,100.0,99.98962036656455
5.175,99.99590691394819,100.0,99.99166011506165
5.2,99.99622320036697,100.0,99.99230867157142
5.225000000000001,99.99646007632896,100.0,99.99279367906762
5.25,99.99671692812409,100.0,99.99332008650306
5.275,99.99704644961898,100.0,99.9939959011818
5.3,99.99742854176156,100.0,99.99477921047863
5.325,99.99786982208994,100.0,99.99568364347803
5.350000000000001,99.99818487631933,100.0,99.99632707312908
5.375,99.99831476270187,100.0,99.99658940110095
5.4,99.99845763772265,100.0,99.99687796187003
5.425,99.99860051274344,100.0,99.99716652263906
5.45,99.99878235367899,100.0,99.9975337817997
5.475000000000001,99.9989512059763,100.0,99.99787480816315
5.5,99.99910706963533,100.0,99.99818960172938
5.525,99.99924994465613,100.0,99.99847816249844
5.55,99.99938632535779,100.0,99.99875360686892
5.575,99.99952920037857,100.0,99.99904216763798
5.600000000000001,99.99971753563325,100.0,99.9994225431972
5.625,99.9998733992923,100.0,99.99973733676345
5.65,99.9998733992923,100.0,99.99973733676345
5.675,99.9998733992923,100.0,99.99973733676345
5.7,99.9998733992923,100.0,99.99973733676345
5.725000000000001,99.9998733992923,100.0,99.99973733676345
5.75,99.9998733992923,100.0,99.99973733676345
5.775,99.9998733992923,100.0,99.99973733676345
5.8,99.9998733992923,100.0,99.99973733676345
5.825,99.9998733992923,100.0,99.99973733676345
5.850000000000001,99.9998733992923,100.0,99.99973733676345
5.875,99.9998733992923,100.0,99.99973733676345
5.9,99.9998733992923,100.0,99.99973733676345
5.925,99.9998733992923,100.0,99.99973733676345
5.95,99.9998733992923,100.0,99.99973733676345
5.975000000000001,99.9998733992923,100.0,99.99973733676345
6.0,99.9998733992923,100.0,99.99973733676345
6.025,99.9998733992923,100.0,99.99973733676345
6.05,99.9998733992923,100.0,99.99973733676345
6.075,99.9998733992923,100.0,99.99973733676345
6.100000000000001,99.9998733992923,100.0,99.99973733676345
6.125,99.9998733992923,100.0,99.99973733676345
6.15,99.9998733992923,100.0,99.99973733676345
6.175,99.9998733992923,100.0,99.99973733676345
6.2,99.9998733992923,100.0,99.99973733676345
6.225000000000001,99.9998733992923,100.0,99.99973733676345
6.25,99.9998733992923,100.0,99.99973733676345
6.275,99.9998733992923,100.0,99.99973733676345
6.3,99.9998733992923,100.0,99.99973733676345
6.325,99.9998733992923,100.0,99.99973733676345
6.350000000000001,99.9998733992923,100.0,99.99973733676345
6.375,99.9998733992923,100.0,99.99973733676345
6.4,99.9998733992923,100.0,99.99973733676345
6.425,99.9998733992923,100.0,99.99973733676345
6.45,99.9998733992923,100.0,99.99973733676345
6.475000000000001,99.9998733992923,100.0,99.99973733676345
6.5,99.9998733992923,100.0,99.99973733676345
6.525,99.9998733992923,100.0,99.99973733676345
6.55,99.9998733992923,100.0,99.99973733676345
6.575,99.9998733992923,100.0,99.99973733676345
6.600000000000001,99.9998733992923,100.0,99.99973733676345
6.625,99.99988006248745,100.0,99.9997511611443
6.65,99.99996668402429,100.0,99.99993087809564
6.675,99.99998001041457,100.0,99.99995852685738
6.7,99.99999333680486,100.0,99.99998617561913
6.725000000000001,99.99999333680486,100.0,99.99998617561913
6.75,99.99999333680486,100.0,99.99998617561913
6.775,99.99999333680486,100.0,99.99998617561913
6.8,99.99999333680486,100.0,99.99998617561913
6.825,99.99999333680486,100.0,99.99998617561913
6.850000000000001,99.99999333680486,100.0,99.99998617561913
6.875,99.99999333680486,100.0,99.99998617561913
6.9,99.99999333680486,100.0,99.99998617561913
6.925,99.99999333680486,100.0,99.99998617561913
6.95,99.99999333680486,100.0,99.99998617561913
6.975000000000001,99.99999333680486,100.0,99.99998617561913
7.0,99.99999333680486,100.0,99.99998617561913
7.025,99.99999333680486,100.0,99.99998617561913
7.05,99.99999333680486,100.0,99.99998617561913
7.075,99.99999333680486,100.0,99.99998617561913
7.100000000000001,99.99999333680486,100.0,99.99998617561913
7.125,100.0,100.0,100.0
7.15,100.0,100.0,100.0
7.175,100.0,100.0,100.0
7.2,100.0,100.0,100.0
7.225000000000001,100.0,100.0,100.0
7.25,100.0,100.0,100.0
7.275,100.0,100.0,100.0
7.3,100.0,100.0,100.0
7.325,100.0,100.0,100.0
7.350000000000001,100.0,100.0,100.0
7.375,100.0,100.0,100.0
7.4,100.0,100.0,100.0
7.425,100.0,100.0,100.0
7.45,100.0,100.0,100.0
7.475000000000001,100.0,100.0,100.0
7.5,100.0,100.0,100.0
7.525,100.0,100.0,100.0
7.55,100.0,100.0,100.0
7.575,100.0,100.0,100.0
7.600000000000001,100.0,100.0,100.0
7.625,100.0,100.0,100.0
7.65,100.0,100.0,100.0
7.675,100.0,100.0,100.0
7.7,100.0,100.0,100.0
7.725000000000001,100.0,100.0,100.0
7.75,100.0,100.0,100.0
7.775,100.0,100.0,100.0
7.8,100.0,100.0,100.0
7.825,100.0,100.0,100.0
7.850000000000001,100.0,100.0,100.0
7.875,100.0,100.0,100.0
7.9,100.0,100.0,100.0
7.925,100.0,100.0,100.0
7.95,100.0,100.0,100.0
7.975000000000001,100.0,100.0,100.0
8.0,100.0,100.0,100.0


==> figs/plots/data/packet_latency_cdf/MacrosPicos_50_DOWNLINK_bbl_20.0_hotspot_3072_bits.csv <==
latency_ms_cdf_x,aggregated_latency_cdf_y,passengers_latency_cdf_y,pedestrians_latency_cdf_y
0.0,2.2324484757758936,0.01556278605808654,2.9147047938520276
0.025,28.368894438158932,1.0893528887206734,37.19868401396085
0.05,30.64960570919132,1.6689722007421297,40.023423188579756
0.075,32.39406679652494,2.212415577214324,42.14959455669221
0.1,33.946185059284865,2.7706290846897708,44.00772663842877
0.125,35.451479466263585,3.2776682011382445,45.81751865857407
0.15,36.93973105828848,3.780757410837359,47.622145220678
0.17500000000000004,38.10495073296934,4.272902725677357,49.000737172259086
0.2,39.099576487286875,4.75755047561333,50.16205053656266
0.225,40.0366332285041,5.233338713066146,51.2451600182539
0.25,40.88864723913641,5.704837876988851,52.213701998480424
0.275,41.702164779282874,6.1595077320728215,53.13960932396352
0.3,42.4804101606439,6.616752190734193,54.01639453707897
0.325,43.25474284743087,7.071354604325772,54.88799901094276
0.3500000000000001,44.02219841733202,7.508887406486889,55.75596176295997
0.375,44.795209496450674,7.958680335027202,56.62511134191778
0.4,45.57045162837881,8.400526975302029,57.500368515697396
0.425,46.342257147591056,8.853950195710606,58.36805535656302
0.45,47.0766952395658,9.301305641496155,59.18969246820092
0.4750000000000001,47.78593559890811,9.779177507929063,59.96745529844317
0.5,48.484230895418584,10.267579584028702,60.72441858251708
0.525,49.145302374334925,10.75447960189228,61.43651337627695
0.55,49.81062318750966,11.20247167874648,62.17301246314687
0.5750000000000002,50.47511104823389,11.655799004466136,62.90478495056436
0.6,51.101602617459854,12.104714965444986,63.588803046349916
0.625,51.723673899925096,12.56459758184509,64.26283509426246
0.65,52.334131606354575,13.007550609868318,64.92658233810462
0.675,52.95303773259881,13.454179568125198,65.59736762849323
0.7000000000000002,53.56220049129201,13.915889477201945,66.25015813989404
0.725,54.12704273736508,14.37039197232595,66.8494255958127
0.75,54.72412155434998,14.824746821160492,67.49011175480248
0.775,55.326136708524984,15.276527572761175,68.1381426810836
0.8,55.90393845889054,15.714059954221831,68.75565880038285
0.8250000000000002,56.490452068341924,16.152962754636878,69.38265843629682
0.85,57.058374313516346,16.586010742606167,69.98633580769635
0.875,57.62555899107213,17.029619566278342,70.58377129741585
0.9,58.17312427470599,17.48793544911546,71.15086194995784
0.925,58.70458759841012,17.940598922202618,71.69983403868596
0.9500000000000002,59.24260677143426,18.40490753300325,72.25491898723993
0.975,59.79361595770063,18.88751458029341,72.82182823721477
1.0,60.357476402638,19.335275755204943,73.41731668409098
1.025,60.90624737875593,19.809478365434263,73.97850834117307
1.05,61.40729450548197,20.239781435525042,74.49557714883646
1.075,61.86506369394973,20.64415905402645,74.965546917835
1.1,62.32502002770025,21.048965236331295,75.43935121217815
1.125,62.80433816342149,21.47659985688445,75.92842791512062
1.1500000000000004,63.26575416655415,21.89850341054762,76.39932330682136
1.175,63.70815777889064,22.294075458476335,76.85477045426502
1.2,64.15336907051952,22.687373144253282,77.3147264700333
1.225,64.5896235383778,23.100519831348095,77.75721189664434
1.25,65.02314898402557,23.50676696238736,78.19720212048973
1.2750000000000004,65.4411533669412,23.901902507223046,78.61931198435937
1.3,65.85774652050304,24.289801472554966,79.04216790582602
1.325,66.27688090737031,24.673141720535654,79.46759891392941
1.35,66.68047982888632,25.07103765864701,79.8698950388398
1.375,67.085844708603,25.47980716455667,80.26930515818515
1.4000000000000004,67.48850934925439,25.89759136633348,80.66303733926416
1.425,67.90744030887592,26.29033304199167,81.08904177446486
1.45,68.31282296439414,26.694668264815235,81.49247966318912
1.475,68.72684909323968,27.118895904174344,81.898883350096
1.5,69.11374395673062,27.523138712016614,82.27737840511539
1.5250000000000004,69.50193258058906,27.9206539717831,82.65922030052157
1.55,69.87174215142183,28.312090321339767,83.0196747380057
1.575,70.25264695927595,28.718914556713525,83.38847084341072
1.6,70.62974413054796,29.12341870009681,83.7536601698046
1.625,70.9928082775285,29.52585921065099,84.10216041015637
1.6500000000000004,71.35302263128224,29.92852394796408,84.44623367482241
1.675,71.70439007572504,30.331987283792085,84.77974149409829
1.7,72.05656870157621,30.730589217890103,85.11697966545265
1.725,72.42417411355588,31.13033931471981,85.47390778324284
1.75,72.76614935280071,31.533878404728288,85.79433140963943
1.7750000000000004,73.09567072716293,31.920949607195904,86.10521470443032
1.8,73.42546405971936,32.307633927520506,86.41621724874256
1.825,73.7437576333114,32.69440436975171,86.71204531474778
1.85,74.0636711625082,33.0844641913967,87.00884585036744
1.875,74.39264620285623,33.49922926287918,87.30846091184364
1.9000000000000004,74.72732812055135,33.923579554165414,87.61195353408397
1.925,75.04093335308902,34.325407347626864,87.89612642379333
1.95,75.35863263284408,34.720612430959804,88.18545167244467
1.975,75.67513434618776,35.13257635160697,88.46895607939777
2.0,75.98480685631792,35.53784182772247,88.74635864044784
2.025,76.2785433645221,35.936552280126186,89.00504910608427
2.05,76.57843572713293,36.35137196907071,89.26758850186341
2.075,76.87136218514804,36.76242181464986,89.52212324433914
2.1,77.15255643627212,37.1743975953423,89.7613500819716
2.125,77.43575714596675,37.631032245476234,89.98540474243187
2.15,77.71091951760575,38.04763232020984,90.21488321547051
2.1750000000000007,77.99219378556356,38.4713032712002,90.44979366195993
2.2,78.28865541767979,38.90000015176141,90.70289869325826
2.225,78.60767262974316,39.356914757871905,90.97591056513097
2.25,78.89868500006932,39.80972658643569,91.21213841055682
2.275,79.17521581055401,40.25421963081251,91.42927599587289
2.3000000000000007,79.44558274474495,40.7064470051809,91.63726281982679
2.325,79.7094271805474,41.15033767695969,91.84052035995698
2.35,79.97244102985881,41.615861419185826,92.03284584115775
2.375,80.24781130759524,42.07443101674052,92.24517491604479
2.4,80.50656014532713,42.53153345215742,92.43604536427232
2.4250000000000007,80.78190220740315,42.9726740213332,92.65470919340902
2.45,81.06008500007911,43.42846976528488,92.87236367403983
2.475,81.32216853050991,43.8738501998726,93.07310120594576
2.5,81.59551394600678,44.34466717915311,93.27855728614416
2.525,81.85958925916003,44.81249934020147,93.47260542128274
2.5500000000000007,82.10937427447938,45.28278703140076,93.64874268398789
2.575,82.37156930034104,45.75356529024873,93.83969565146243
2.6,82.6261603440168,46.22970567366214,94.019137761073
2.625,82.87036596319876,46.69508854599572,94.18925070351737
2.65,83.09846587646079,47.14688433606049,94.3430101209578
2.6750000000000007,83.33101549826712,47.59523915914449,94.50335380194849
2.7,83.5596399789305,48.04094988817195,94.6590908530462
2.725,83.79196237754657,48.49756512870293,94.81515759607345
2.75,84.03733968249628,48.9816768500274,94.9776040116261
2.775,84.26786792375597,49.43220860194637,95.13321597585012
2.8000000000000007,84.50493661496658,49.872154646618775,95.3007594524402
2.825,84.72450878519197,50.321073348969215,95.44294686220985
2.85,84.93853078000558,50.74943537939133,95.58661887446146
2.875,85.16508561518542,51.19076014969222,95.74203582090769
2.9,85.39350182667114,51.613410733373044,95.90564426405633
2.9250000000000007,85.60153600814363,52.03740949532997,96.04275127946659
2.95,85.7997307623636,52.440410220432135,96.17360080892087
2.975,85.99335628806652,52.842363560373116,96.29685389933795
3.0,86.1814040018484,53.259571504356785,96.40869107696133
3.025,86.37038898949922,53.67900336406546,96.52063061043256
3.0500000000000007,86.56064142133475,54.098872678120394,96.63276011274549
3.075,86.76029236963679,54.535753003460044,96.74831357097592
3.1,86.94682485509958,54.9433084250499,96.86056890634919
3.125,87.13145399127097,55.34655320257128,96.9710869956843
3.15,87.31841624533664,55.80384172379203,97.06464618803135
3.1750000000000007,87.50804551175216,56.24759952617189,97.16613068270121
3.2,87.6921075797813,56.68422784624199,97.26215139542683
3.225,87.87186074441844,57.10092244722754,97.36083634122271
3.25,88.04469359835193,57.51693495716324,97.45146067231519
3.275,88.21701687979167,57.93125047400542,97.54194403633532
3.3000000000000007,88.38284094766944,58.341043310759545,97.62535725426767
3.325,88.54556999113163,58.76466926280502,97.69826631380269
3.35,88.71116559788271,59.19632883151598,97.77197131375199
3.375,88.87449787390184,59.62011429980094,97.8455991271309
3.4,89.03758909199469,60.04430432525919,97.91944565250456
3.4250000000000007,89.20391328566527,60.486374150442465,97.99141706752566
3.45,89.36424338468889,60.923600282762905,98.05720634218923
3.475,89.52360830119645,61.36962567807562,98.11915296502369
3.5,89.6725235690745,61.789964215383506,98.17646633883926
3.525,89.82864685246527,62.241396557110576,98.23307219889793
3.5500000000000007,89.98183216182302,62.69446705410755,98.28830336068202
3.575,90.13115430428937,63.137762438368306,98.34200056506019
3.6,90.27999201183762,63.580964167762666,98.39487392050826
3.625,90.43058353338068,64.02359159889,98.44834446685667
3.65,90.58858841290144,64.45928741169308,98.51156571024978
3.6750000000000007,90.74329120007286,64.90947248583274,98.56835891846335
3.7,90.90680473934192,65.38636141692241,98.62500890711055
3.725,91.0535796370484,65.83548790890681,98.67150409000851
3.75,91.19344642210986,66.26656060228265,98.71542225456984
3.775,91.33465250368428,66.70413139118726,98.75881405648158
3.8000000000000007,91.47745319445882,67.14548112688745,98.80324779334877
3.825,91.62558673367985,67.60632101951563,98.8494393788296
3.85,91.77820318807886,68.10154507329878,98.89066504948298
3.875,91.91386152444211,68.5320966542857,98.93064730883145
3.9,92.04766385389645,68.95628225249223,98.96988280505207
3.9250000000000007,92.17884177377364,69.36477984494263,99.01055186620472
3.95,92.30501389983654,69.77242055879488,99.04572127298687
3.975,92.4308333929271,70.19143282329284,99.07951285815706
4.0,92.55214829457434,70.58950881777957,99.11211485622772
4.025,92.67464766186143,70.9840179342893,99.14528691760684
4.05,92.79673719001154,71.38493468046205,99.17682568607769
4.075,92.91797231523326,71.7864218032722,99.20772120963478
4.1,93.03383840485176,72.17156505286397,99.237355561126
4.125,93.15458209582562,72.5693561483391,99.26773317897396
4.15,93.27317087230814,72.96479582834122,99.29697038144182
4.175,93.39331722904785,73.36191012324423,99.32605345636107
4.2,93.50598264582867,73.73768445898375,99.35374752552674
4.225,93.61833966834152,74.11508514284225,99.38020679507308
4.25,93.7311857861526,74.49618629347073,99.40634929482589
4.275,93.84103579012378,74.86726385623787,99.43212999905005
4.3,93.95410400306355,75.25067132635468,99.45717617657014
4.325,94.0651385092728,75.6277392547567,99.48188344356569
4.350000000000001,94.17272261220566,75.9958474131476,99.50578385563074
4.375,94.28352589932165,76.36364402564357,99.53366149446262
4.4,94.39322556385974,76.72062731731899,99.56376032929818
4.425,94.5008637622914,77.10172941358387,99.58308980548097
4.45,94.60661007132843,77.47601774935345,99.60287860795209
4.475000000000001,94.71045458645891,77.84585102266152,99.62227061506745
4.5,94.81621612542928,78.22177694570021,99.64239938558316
4.525,94.92250838062347,78.59632299558425,99.66345734982856
4.55,95.02736884939196,78.97105865364672,99.68257365150525
4.575,95.13337879078972,79.35048014335105,99.70160687801653
4.600000000000001,95.24066867900146,79.7362605932631,99.72015745687625
4.625,95.34468718357111,80.11348024141355,99.73835700509866
4.65,95.45525521326745,80.49975839452436,99.76094062438747
4.675,95.56540074805775,80.87929235753212,99.78644724455108
4.7,95.67498128193176,81.25698757000897,99.81103384858534
4.725000000000001,95.78119809292946,81.63413646637053,99.83117167952585
4.75,95.88138450135037,82.00789499962838,99.84458071850385
4.775,95.97637200805761,82.36023023937388,99.85837693030355
4.8,96.07168150830817,82.72131585021259,99.86828678664786
4.825,96.16846660965679,83.09395642856174,99.87772558737365
4.850000000000001,96.25999258778108,83.44845849093392,99.8862258533725
4.875,96.34683208988271,83.78632485088221,99.89469729571127
4.9,96.43230228007837,84.11937702798208,99.90281961402714
4.925,96.51832702005201,84.45852049267177,99.90981353758767
4.95,96.6039273694657,84.79796280224957,99.91587983370181
4.975000000000001,96.69020052668031,85.14117077438537,99.92131829191668
5.0,96.77290762041068,85.47054068236454,99.92685451214457
5.025,96.85160196760616,85.78706015458096,99.93208779824283
5.05,96.9311018396893,86.10756940491441,99.93701675311152
5.075,97.01077896344415,86.42947991158815,99.94134137160431
5.100000000000001,97.09287529378936,86.75671920697245,99.94593484420979
5.125,97.1735625634638,87.08049638446035,99.95012676154026
5.15,97.25489789443968,87.4097785296703,99.9535453871827
5.175,97.33103399305665,87.72185467415467,99.95659685645857
5.2,97.40268077439629,88.0172961694603,99.9595521563532
5.225000000000001,97.4721602000018,88.30492635098767,99.96240518738045
5.25,97.54305778119927,88.60061438645744,99.96511826978565
5.275,97.61782532714528,88.91145383602618,99.96824060085694
5.3,97.68956592356648,89.20470481977605,99.9725665171334
5.325,97.76053388546143,89.50128013970121,99.97530755565867
5.350000000000001,97.82948957654011,89.7923831874063,99.97721694254497
5.375,97.89541680878212,90.07156717521852,99.97883426709339
5.4,97.96086290887921,90.34964525772583,99.98039491107006
5.425,98.02557707678027,90.6244049197598,99.98190518610713
5.45,98.08908061199904,90.89266856719742,99.98344308117105
5.475000000000001,98.15082767069259,91.15508883558276,99.98478898245061
5.5,98.20844571778848,91.40411263543974,99.98606391875916
5.525,98.26871749009814,91.67113067725896,99.9873732495481
5.55,98.32913315267287,91.93212099829361,99.98868716833597
5.575,98.39009657298801,92.19210922346004,99.99010885856393
5.600000000000001,98.4503125756981,92.44730463494447,99.99156494327227
5.625,98.50612788884628,92.68704897988212,99.99300153674092
5.65,98.55545278121208,92.90361590630448,99.99440373572921
5.675,98.60456330526517,93.12091823480907,99.99551701487766
5.7,98.65555977940573,93.34480679346143,99.99649157686078
5.725000000000001,98.70716938786788,93.57049616975274,99.9974661388439
5.75,98.75681764465585,93.79089604913887,99.99810934975275
5.775,98.80312081222044,94.00060254138077,99.99832375338904
5.8,98.84856438870881,94.20661806634813,99.99851866578567
5.825,98.89642859395076,94.42476523083315,99.99873306942195
5.850000000000001,98.94022960601056,94.62488472765801,99.99892798181857
5.875,98.98276201669265,94.82057718066203,99.99910340297554
5.9,99.02696447225864,95.0240701791314,99.99929831537216
5.925,99.07373551395958,95.2407433715187,99.99949322776878
5.95,99.11796328947946,95.44826983923478,99.9996881401654
5.975000000000001,99.16051808152665,95.64598155640532,99.99988305256203
6.0,99.20059000817155,95.83714239358464,100.0
6.025,99.23939004614259,96.02306875652059,100.0
6.05,99.27569442474098,96.19884893262729,100.0
6.075,99.30942611357277,96.36419821469605,100.0
6.100000000000001,99.34244991139987,96.52646289187312,100.0
6.125,99.37529252719625,96.68803520476091,100.0
6.15,99.40797114449964,96.84842239312874,100.0
6.175,99.43922978650262,97.00151020990224,100.0
6.2,99.47032960557146,97.15476301655832,100.0
6.225000000000001,99.50174536569051,97.31007815417608,100.0
6.25,99.53300033926507,97.46515023659357,100.0
6.275,99.5613683924888,97.60599623389304,100.0
6.3,99.58771018871873,97.73602823041684,100.0
6.325,99.61159092118577,97.85589625057897,100.0
6.350000000000001,99.63411255725887,97.96979593962966,100.0
6.375,99.65649997937398,98.08623035067734,100.0
6.4,99.67816062533402,98.20259211159697,100.0
6.425,99.69948477367467,98.31487891396739,100.0
6.45,99.72058528035916,98.42580410105862,100.0
6.475000000000001,99.73952853362627,98.52484388670005,100.0
6.5,99.7574099692169,98.61946350865833,100.0
6.525,99.77368315866997,98.70594766406488,100.0
6.55,99.79016248822619,98.79274892237181,100.0
6.575,99.80558014636965,98.8751516997785,100.0
6.600000000000001,99.82018831993987,98.95358206526377,100.0
6.625,99.83324006989577,99.02377330861637,100.0
6.65,99.84608579050237,99.09271678130104,100.0
6.675,99.8580671165021,99.15794914733112,100.0
6.7,99.86865220022082,99.21630367489107,100.0
6.725000000000001,99.87852281079803,99.27076326158911,100.0
6.75,99.88767782510742,99.32158810192261,100.0
6.775,99.89612681898934,99.36897085944419,100.0
6.8,99.90421162576664,99.41459500496438,100.0
6.825,99.91304035067245,99.46648080533966,100.0
6.850000000000001,99.92158944893755,99.51652671143101,100.0
6.875,99.9292313204567,99.5604570914717,100.0
6.9,99.93624777484058,99.60058348588227,100.0
6.925,99.94258606534885,99.6364187460909,100.0
6.95,99.94814442225736,99.66838388856019,100.0
6.975000000000001,99.95326075934666,99.69806573508076,100.0
7.0,99.95798927719156,99.72591205909531,100.0
7.025,99.96225512993472,99.75110021842873,100.0
7.05,99.96609333474434,99.77409540988897,100.0
7.075,99.96985028653512,99.79660728554045,100.0
7.100000000000001,99.97362658694558,99.81932366101171,100.0
7.125,99.97686966948707,99.8389339377965,100.0
7.15,99.97980705618497,99.85705792390517,100.0
7.175,99.98277927042317,99.87581780991299,100.0
7.2,99.98568180277864,99.89436409562909,100.0
7.225000000000001,99.98835284541539,99.91173031436679,100.0
7.25,99.99037707353368,99.9257379141021,100.0
7.275,99.99191736675341,99.93712878727362,100.0
7.3,99.99324518254294,99.94673876809355,100.0
7.325,99.99420775180965,99.95412801591095,100.0
7.350000000000001,99.99516838236674,99.96148587703448,100.0
7.375,99.9959592250645,99.96740010730404,100.0
7.4,99.99665766345674,99.97262033547464,100.0
7.425,99.99713940917732,99.97639773943344,100.0
7.45,99.99754589877658,99.97963049957276,100.0
7.475000000000001,99.99789587347716,99.98247925051882,100.0
7.5,99.99818479699854,99.98481394722187,100.0
7.525,99.99846151028407,99.98704583307631,100.0
7.55,99.99862024334999,99.98838237410811,100.0
7.575,99.99880339688761,99.98992453683712,100.0
7.600000000000001,99.9990109708969,99.99167232126334,100.0
7.625,99.99923075514204,99.99352291653814,100.0
7.65,99.9994871700947,99.99568194435878,100.0
7.675,99.9995482212739,99.99619599860178,100.0
7.7,99.99962148268894,99.99681286369338,100.0
7.725000000000001,99.99968253386815,99.99732691793638,100.0
7.75,99.99975579528318,99.99794378302799,100.0
7.775,99.99984126693407,99.9986634589682,100.0
7.8,99.99990231811327,99.99917751321121,100.0
7.825,99.99998778976416,99.9998971891514,100.0
7.850000000000001,100.0,100.0,100.0
7.875,100.0,100.0,100.0
7.9,100.0,100.0,100.0
7.925,100.0,100.0,100.0
7.95,100.0,100.0,100.0
7.975000000000001,100.0,100.0,100.0
8.0,100.0,100.0,100.0


==> figs/plots/data/packet_latency_cdf/MacrosPicos_50_DOWNLINK_bbl_20.0_spreaded_3072_bits.csv <==
latency_ms_cdf_x,aggregated_latency_cdf_y,passengers_latency_cdf_y,pedestrians_latency_cdf_y
0.0,22.6372418193708,7.948595342756971,32.399524946826865
0.025,74.05326500066542,39.79132957334579,96.26369923772225
0.05,75.0090810119765,41.52709733228319,96.6620696576555
0.075,75.81115721614815,43.0271881423241,96.96966097977162
0.1,76.51179760725918,44.35037430243631,97.23591380280693
0.125,77.12175409092768,45.49412069740665,97.47407917783042
0.15,77.65554953434751,46.50113531508623,97.6882770747715
0.17500000000000004,78.1342303511654,47.43517735941174,97.86157949575312
0.2,78.567925069548,48.32638230083221,97.98261541197787
0.225,78.98357913762176,49.16233853506062,98.10711276311858
0.25,79.4063173750091,50.00333111330881,98.23482277645968
0.275,79.7643156800524,50.73552508198191,98.33555150349508
0.3,80.10370530311191,51.43136296662236,98.42652259697667
0.325,80.42051504440681,52.09369966923414,98.5051491600411
0.3500000000000001,80.73182491136907,52.7317687807342,98.58772265758383
0.375,81.04235784126345,53.387812104416,98.66011213319636
0.4,81.35276983687957,54.037230357766816,98.73628033011128
0.425,81.63291967741017,54.635063824029075,98.79613940064736
0.45,81.9102174118001,55.2243919527421,98.85698094434392
0.4750000000000001,82.20204319159316,55.83048740579192,98.92780738796829
0.5,82.46766338137968,56.40603834470139,98.9760725199105
0.525,82.72498613043847,56.96609549181114,99.02236906962312
0.55,82.97975198165497,57.54361128076325,99.05908407691224
0.5750000000000002,83.22171604317509,58.09030216685306,99.0942334604725
0.6,83.46014488766563,58.627801255566084,99.12849648599207
0.625,83.69318021855479,59.162779282473544,99.16112260781442
0.65,83.94088071207993,59.72969973647567,99.19829392822214
0.675,84.1845938916992,60.30580476286611,99.22365726894319
0.7000000000000002,84.42359606760523,60.87614664812933,99.24528422917219
0.725,84.64865385875216,61.418704952328,99.2653443686841
0.75,84.8611489781149,61.91886459122483,99.28653670323615
0.775,85.06233125124002,62.39151428891021,99.30820743520108
0.8,85.2662145489995,62.86709856829176,99.33026783596513
0.8250000000000002,85.47774714963666,63.36486499609283,99.35108971869361
0.85,85.67821366467838,63.83014022553598,99.37385948175485
0.875,85.88880317555788,64.311294821307,99.40007961456232
0.9,86.09971128240704,64.80439345816659,99.41868441840033
0.925,86.31071340390078,65.29681628591786,99.4348650117823
0.9500000000000002,86.5251018297155,65.79557497763608,99.4509005484627
0.975,86.73673452596444,66.2804131618714,99.4700233659006
1.0,86.95016582863593,66.77619010324996,99.48550336552894
1.025,87.17577042053564,67.30467894871785,99.49936921937802
1.05,87.39056240140184,67.8041238522199,99.51604810991994
1.075,87.59318407179882,68.27698089698757,99.5312733703682
1.1,87.79542221386237,68.75026546225642,99.54488040942083
1.125,87.98759916552108,69.20170751469948,99.55818694859478
1.1500000000000004,88.18227587725531,69.6499960067056,99.57819035974595
1.175,88.3775542964446,70.09440341360471,99.59908975852566
1.2,88.5631813894079,70.51463738473649,99.62239606609094
1.225,88.75545461160876,70.95303441517731,99.64531090931882
1.25,88.92087300552289,71.32830216301119,99.66632120011467
1.2750000000000004,89.08151931840406,71.70683576464117,99.68154335953862
1.3,89.23689277594032,72.06837904643977,99.6950739609858
1.325,89.39768463614645,72.43192735667256,99.71422920524553
1.35,89.56154857936865,72.8026959237203,99.7338881949535
1.375,89.72373405178642,73.17662965412052,99.74791922497678
1.4000000000000004,89.86420898237405,73.51125528782303,99.75351729295272
1.425,89.99772274959892,73.8331086628841,99.75846742112992
1.45,90.13270425097213,74.16581289732268,99.76296234705791
1.475,90.26745172134012,74.49557318863003,99.76794151089045
1.5,90.41898114192747,74.85981743180638,99.77529814583407
1.5250000000000004,90.56341139903822,75.20771198666317,99.78101970384256
1.55,90.70026872812194,75.54471447283312,99.78614917435881
1.575,90.83341906494957,75.86692623090644,99.79050693518597
1.6,90.96676423116669,76.19147612602052,99.79537128211864
1.625,91.09085067238057,76.48860622795259,99.80251459445837
1.6500000000000004,91.22318422340142,76.79877084737414,99.81519805412657
1.675,91.34233428220291,77.08731513933066,99.82153371765826
1.7,91.46990812919108,77.39423792893082,99.83452031036408
1.725,91.58502536937128,77.66411688513483,99.84701422312794
1.75,91.70115591928588,77.93877613326451,99.85828405014911
1.7750000000000004,91.81774659169159,78.22649770269659,99.86252589306027
1.8,91.9362185081857,78.51840164396484,99.86651508846072
1.825,92.05796142967395,78.82475685888906,99.87018982924573
1.85,92.17862838252333,79.1296272902263,99.87374336209271
1.875,92.29277455157903,79.41723719287762,99.87658400018819
1.9000000000000004,92.41520549805504,79.72536751580711,99.87923079395009
1.925,92.52783905953957,80.00804912030534,99.88162351534686
1.95,92.63655595710154,80.27517977267948,99.88948043376624
1.975,92.74576385993976,80.54554182888495,99.89899965757697
2.0,92.86438135956891,80.83322923678455,99.91034181066998
2.025,92.98611246018037,81.11887682382688,99.92754131236592
2.05,93.0903344783764,81.39196520599499,99.92965253003602
2.075,93.18846741785575,81.64794588942259,99.93171472927665
2.1,93.28836387831603,81.908045233025,99.93363174152064
2.125,93.3852005894644,82.15639656644753,99.93544884861376
2.15,93.47810917134302,82.39474774717533,99.9376115757692
2.1750000000000007,93.5679164148752,82.61250659851684,99.9450337783749
2.2,93.65892087884406,82.8353952760984,99.95030001426713
2.225,93.74655740389649,83.05533123589134,99.95478471274443
2.25,93.84191754858782,83.29637023035748,99.95929485458241
2.275,93.92649076958915,83.50719290826558,99.96333278231866
2.3000000000000007,94.01730468382567,83.7296142573429,99.96742003986635
2.325,94.10997105745376,83.95095549479265,99.97507710399503
2.35,94.1923401575928,84.1600941230586,99.97630532218946
2.375,94.27704163697376,84.3780928001123,99.97750934255113
2.4,94.361393046111,84.59355044377101,99.97890881386682
2.4250000000000007,94.44442714017838,84.80676421566717,99.98030797380054
2.45,94.52719665151949,85.01960824069926,99.98180392506532
2.475,94.60961150053812,85.23280427971913,99.98331197524651
2.5,94.69637146188819,85.46139596436511,99.98473533301299
2.525,94.77842093632405,85.67459146977939,99.98498353898026
2.5500000000000007,94.86377904522317,85.89794906260096,99.98529379643935
2.575,94.94558422769252,86.11148590362544,99.98566610539024
2.6,95.02726295129276,86.32538267357832,99.98603841434114
2.625,95.11275264831089,86.54873892757135,99.98646036448551
2.65,95.19593711764288,86.76432534005056,99.98690713522659
2.6750000000000007,95.27830570650127,86.97886805312488,99.98739113686275
2.7,95.36169720087537,87.19520442353425,99.98789995909566
2.725,95.44120818261761,87.39794606445471,99.98843360192528
2.75,95.517070877626,87.59208510585488,99.98914098893201
2.775,95.5990677669186,87.80135794167482,99.98991042743054
2.8000000000000007,95.67748966545433,88.00427383175715,99.99071709682416
2.825,95.75823613660579,88.21281406823638,99.99149894562105
2.85,95.83747724461176,88.41934135910678,99.99231802531304
2.875,95.91433231040286,88.62154948576206,99.99302541231975
2.9,95.9892913319043,88.81880540129427,99.99385690231011
2.9250000000000007,96.07053668172226,89.03547059119539,99.99458910991355
2.95,96.15125352542965,89.24839296462137,99.99527167632354
2.975,96.22428661205332,89.43941923492129,99.9960659354188
3.0,96.3019950964847,89.64363855476714,99.99664921944186
3.025,96.37136164264506,89.82479727236297,99.99719527256987
3.0500000000000007,96.44292800121951,90.01014249698558,99.99761722271423
3.075,96.5073802231821,90.17972400379948,99.99805158315694
3.1,96.57253874508092,90.35245506945435,99.99843630240622
3.125,96.63750787607255,90.52717720620242,99.99885825255058
3.15,96.70137171281145,90.69677315176898,99.99923056150146
3.1750000000000007,96.76666362319611,90.87466947665128,99.99964010134747
3.2,96.83346853783127,91.05380961223183,100.0
3.225,96.89595845428795,91.22303006934182,100.0
3.25,96.95073423994862,91.37665305862645,100.0
3.275,97.00419678553189,91.52525675943599,100.0
3.3000000000000007,97.05768160187927,91.6748116252406,100.0
3.325,97.10641628745901,91.81214086219768,100.0
3.35,97.16120144994149,91.96434245365978,100.0
3.375,97.21423854576699,92.11231697340158,100.0
3.4,97.26102662163915,92.24459835032529,100.0
3.4250000000000007,97.30923225050778,92.38009145496284,100.0
3.45,97.35651084315292,92.51116476015125,100.0
3.475,97.40190538526,92.63834098845334,100.0
3.5,97.44696931974661,92.76357239021348,100.0
3.525,97.49248790984646,92.89022801056119,100.0
3.5500000000000007,97.54053264207403,93.02302315076642,100.0
3.575,97.58029146177482,93.13310427039659,100.0
3.6,97.62422063623825,93.25596573636301,100.0
3.625,97.67008997420379,93.3838545629116,100.0
3.65,97.70721174290775,93.48816799300376,100.0
3.6750000000000007,97.74544276473188,93.59482897793367,100.0
3.7,97.78042386406244,93.69138046508392,100.0
3.725,97.81616315230535,93.78953901472374,100.0
3.75,97.85397214939337,93.89320156408016,100.0
3.775,97.88804918847059,93.98866284897834,100.0
3.8000000000000007,97.92581110150888,94.09607261610434,100.0
3.825,97.96402987409735,94.2044999247369,100.0
3.85,97.99971602753402,94.30563012762295,100.0
3.875,98.03571776501862,94.40444457663678,100.0
3.9,98.07295182087246,94.50572604563888,100.0
3.9250000000000007,98.11020839395368,94.60685673561034,100.0
3.95,98.14564837087202,94.70480071904284,100.0
3.975,98.17871826501859,94.79817857440798,100.0
4.0,98.21604727079102,94.90450831666739,100.0
4.025,98.25776985205546,95.02144176291091,100.0
4.05,98.30269720401928,95.14817366554122,100.0
4.075,98.33565391715904,95.24040756389475,100.0
4.1,98.36461076287023,95.32086309370949,100.0
4.125,98.3938196189095,95.40079701591571,100.0
4.15,98.42184533469836,95.47965542531122,100.0
4.175,98.44656594453501,95.54765314046676,100.0
4.2,98.47345392873144,95.6243086439655,100.0
4.225,98.50207121696225,95.70617486189661,100.0
4.25,98.53456453928433,95.79919862847572,100.0
4.275,98.56443052451311,95.88614729688199,100.0
4.3,98.59923477137905,95.99240285723526,100.0
4.325,98.62782392476494,96.07758126542628,100.0
4.350000000000001,98.65323205463766,96.15171707658736,100.0
4.375,98.67745859920247,96.22307623149159,100.0
4.4,98.70190637808459,96.29777757542234,100.0
4.425,98.72486778062964,96.36393844464439,100.0
4.45,98.74558314823749,96.42317516273616,100.0
4.475000000000001,98.76926196839682,96.49145805249957,100.0
4.5,98.78983686454006,96.55239680507034,100.0
4.525,98.80843556965999,96.60594820227864,100.0
4.55,98.8310365602822,96.6707121143773,100.0
4.575,98.85369149362879,96.73603420085975,100.0
4.600000000000001,98.87674942623967,96.80365201805093,100.0
4.625,98.8997051612834,96.87290368268926,100.0
4.65,98.92398983155911,96.94466264323725,100.0
4.675,98.94577960811837,97.00945599642826,100.0
4.7,98.96789738519882,97.07843019381639,100.0
4.725000000000001,98.98967214005606,97.1453374142299,100.0
4.75,99.01046011913482,97.20988825577508,100.0
4.775,99.0301925507127,97.27048755858623,100.0
4.8,99.04849642161741,97.32580171236724,100.0
4.825,99.06820807288966,97.38663171044345,100.0
4.850000000000001,99.08725050025929,97.44375423020287,100.0
4.875,99.10616269214285,97.49785337145957,100.0
4.9,99.12321623700784,97.54786932856044,100.0
4.925,99.14308381945422,97.60646509944311,100.0
4.95,99.16425300314884,97.66754112243912,100.0
4.975000000000001,99.18092441544431,97.71531486207978,100.0
5.0,99.19672313675942,97.76011193180933,100.0
5.025,99.21496251295261,97.81218257248656,100.0
5.05,99.23163003989025,97.85829920358874,100.0
5.075,99.24922678088892,97.90738165081187,100.0
5.100000000000001,99.26263990406969,97.94563719892714,100.0
5.125,99.28003524316702,97.99456475893837,100.0
5.15,99.29828539734496,98.04472684567858,100.0
5.175,99.31355624132993,98.08782245918407,100.0
5.2,99.32858845658704,98.13018127001631,100.0
5.225000000000001,99.34338192687002,98.17210743411485,100.0
5.25,99.35972213908045,98.21765596094782,100.0
5.275,99.37635873901172,98.26415852471824,100.0
5.3,99.39694995032485,98.32286919174591,100.0
5.325,99.42082115274668,98.3936294384203,100.0
5.350000000000001,99.44176204086223,98.45325499933753,100.0
5.375,99.45978244114816,98.50471002486493,100.0
5.4,99.47515880220207,98.54952419570483,100.0
5.425,99.49043014013944,98.594671422787,100.0
5.45,99.50531283050795,98.63866816695254,100.0
5.475000000000001,99.52244753468382,98.68553627442712,100.0
5.5,99.54010023819181,98.73408042930922,100.0
5.525,99.55662339515531,98.78098787050632,100.0
5.55,99.57308969037705,98.82716138975621,100.0
5.575,99.59705350810538,98.89313084071522,100.0
5.600000000000001,99.61971756854552,98.95640614881273,100.0
5.625,99.63941894968762,99.0103818743452,100.0
5.65,99.65585649618573,99.05472565213871,100.0
5.675,99.67441378182207,99.10506863305687,100.0
5.7,99.6894925787482,99.145542125996,100.0
5.725000000000001,99.70288959309227,99.18202498584398,100.0
5.75,99.71473492810247,99.21480171361128,100.0
5.775,99.7237922745565,99.23974188797057,100.0
5.8,99.73365796696515,99.26687669549345,100.0
5.825,99.74166152001753,99.2887766714304,100.0
5.850000000000001,99.75010131485558,99.31204655914513,100.0
5.875,99.75715215375965,99.33159552006443,100.0
5.9,99.76384258691816,99.35007982363302,100.0
5.925,99.77010706147347,99.3673576194415,100.0
5.95,99.77534283965608,99.38173688139041,100.0
5.975000000000001,99.78166897807479,99.39888876236111,100.0
6.0,99.78828053969919,99.41690297889025,100.0
6.025,99.7930672168483,99.42988723131336,100.0
6.05,99.7995084722342,99.44720411509049,100.0
6.075,99.80480707067498,99.46145332553992,100.0
6.100000000000001,99.80984042568791,99.47501924286921,100.0
6.125,99.81548573806873,99.49018762887889,100.0
6.15,99.82009266162419,99.50242817145183,100.0
6.175,99.82730372695204,99.52162456939793,100.0
6.2,99.83606813804975,99.54510741420243,100.0
6.225000000000001,99.84452854388658,99.56772633082326,100.0
6.25,99.85125246245339,99.58575201427415,100.0
6.275,99.85850984929428,99.60527909824914,100.0
6.3,99.86796444438106,99.6308563259237,100.0
6.325,99.87500429904175,99.6498743621133,100.0
6.350000000000001,99.88317671830664,99.67172984948772,100.0
6.375,99.89036591772918,99.69085983016504,100.0
6.4,99.89477191276218,99.70248152553147,100.0
6.425,99.90153156758471,99.72063189857795,100.0
6.45,99.90703369847277,99.73571033394046,100.0
6.475000000000001,99.91566326524823,99.7583144825786,100.0
6.5,99.92155664484281,99.77657143424682,100.0
6.525,99.9258711004254,99.78876941096476,100.0
6.55,99.93036738573916,99.80138732988412,100.0
6.575,99.93610673378049,99.81775759388852,100.0
6.600000000000001,99.94179511652158,99.83471678910402,100.0
6.625,99.94521777110614,99.84433146532497,100.0
6.65,99.94943949489304,99.85577130545069,100.0
6.675,99.95608302083593,99.87296088024465,100.0
6.7,99.96069659830201,99.88525879656774,100.0
6.725000000000001,99.96389310876744,99.89418148192166,100.0
6.75,99.96819774532702,99.90643679278794,100.0
6.775,99.97114874975485,99.91428207367981,100.0
6.8,99.97489557490948,99.92546568670734,100.0
6.825,99.97789863898612,99.9345582669787,100.0
6.850000000000001,99.98052821607222,99.94246994250176,100.0
6.875,99.98303159506577,99.9500105072284,100.0
6.9,99.98500052556471,99.95562995953658,100.0
6.925,99.98684762215035,99.96115704487087,100.0
6.95,99.98935236693407,99.96938523887955,100.0
6.975000000000001,99.99050901698467,99.9724609468915,100.0
7.0,99.99230385657567,99.9768766502685,100.0
7.025,99.9940197777885,99.98133040333106,100.0
7.05,99.99487261787199,99.98355835771623,100.0
7.075,99.99554262088883,99.98530790379125,100.0
7.100000000000001,99.99624818291939,99.9871762322604,100.0
7.125,99.99661290438958,99.98814726676247,100.0
7.15,99.99716183639504,99.99016644873922,100.0
7.175,99.99836312907317,99.99480502905877,100.0
7.2,99.99902772253712,99.99732435569702,100.0
7.225000000000001,99.99911737384997,99.997574481322,100.0
7.25,99.99916741141499,99.99770391825274,100.0
7.275,99.99921087885821,99.9978187969579,100.0
7.3,99.99924587552337,99.99790473017612,100.0
7.325,99.99928934296659,99.99801960888128,100.0
7.350000000000001,99.99932516725993,99.99811335831568,100.0
7.375,99.99936926772257,99.99823006102505,100.0
7.4,99.99947744769257,99.99853836962913,100.0
7.425,99.99955504204993,99.99875886986239,100.0
7.45,99.99957115597789,99.99880894462012,100.0
7.475000000000001,99.99957879912778,99.9988300738909,100.0
7.5,99.99957879912778,99.9988300738909,100.0
7.525,99.99958644227766,99.99885120316169,100.0
7.55,99.9996331288052,99.99898579500255,100.0
7.575,99.99993121165099,99.99980983656297,100.0
7.600000000000001,99.99997707055033,99.99993661218765,100.0
7.625,99.99997707055033,99.99993661218765,100.0
7.65,99.99998471370021,99.99995774145845,100.0
7.675,99.99998471370021,99.99995774145845,100.0
7.7,99.99999235685011,99.99997887072922,100.0
7.725000000000001,99.99999235685011,99.99997887072922,100.0
7.75,100.0,100.0,100.0
7.775,100.0,100.0,100.0
7.8,100.0,100.0,100.0
7.825,100.0,100.0,100.0
7.850000000000001,100.0,100.0,100.0
7.875,100.0,100.0,100.0
7.9,100.0,100.0,100.0
7.925,100.0,100.0,100.0
7.95,100.0,100.0,100.0
7.975000000000001,100.0,100.0,100.0
8.0,100.0,100.0,100.0


==> figs/plots/data/packet_latency_cdf/OnlyMacros_50_DOWNLINK_bbl_20.0_hotspot_3072_bits.csv <==
latency_ms_cdf_x,aggregated_latency_cdf_y,passengers_latency_cdf_y,pedestrians_latency_cdf_y
0.0,0.0031566524892421583,0.0,0.003605601016371455
0.025,0.7026892102910391,0.29361423684186544,0.7529348581316745
0.05,1.4333164101523743,0.6771269293532233,1.527504501654842
0.075,2.17451746745268,1.0646857655688706,2.312262330961302
0.1,2.9228263385469555,1.444572959710075,3.1039405765762638
0.125,3.6602228521977045,1.820713496850548,3.88404941248168
0.15,4.393525026522537,2.1894801477981725,4.660634834893237
0.17500000000000004,5.144021034752018,2.5540778714462578,5.455281513537057
0.2,5.8930438552663365,2.922430029679152,6.2484522198188985
0.225,6.6199075092774535,3.2827092260237465,7.0187066962014555
0.25,7.341904115217179,3.641335455233325,7.78551640334056
0.275,8.052434212212994,3.9998122593352448,8.539923976744674
0.3,8.761113087087596,4.357585104186996,9.292015217981023
0.325,9.473564718342157,4.718973851366665,10.04789593500718
0.3500000000000001,10.184384204367035,5.084186791309424,10.802203313660117
0.375,10.892407219967211,5.442088282037296,11.553267918758618
0.4,11.59293008905165,5.800059698444495,12.296919044300266
0.425,12.301557523528267,6.159844812987878,13.048952669499366
0.45,13.00181539230603,6.517903078240172,13.79208286073776
0.4750000000000001,13.70105759581125,6.871857619961208,14.534198466574939
0.5,14.396825321853779,7.230561411711557,15.27249277907599
0.525,15.083046670864524,7.581045849109912,16.001217447110296
0.55,15.767341175264447,7.929185906412347,16.728202790534112
0.5750000000000002,16.450648297283593,8.280655647417337,17.453864993328807
0.6,17.13543708957953,8.627473895532324,18.180763979400393
0.625,17.824849582767,8.97837936104575,18.912087946393246
0.65,18.513435113116902,9.324805470311677,19.642583037461083
0.675,19.20639606934187,9.668789981656904,20.37811819914039
0.7000000000000002,19.904978318211757,10.017921737343306,21.119183979317473
0.725,20.593473084413095,10.360396205107923,21.84976453073518
0.75,21.279066101520026,10.705111433341454,22.57719908634552
0.775,21.961985156686183,11.049160147730614,23.301443667898045
0.8,22.64582482635566,11.390164431118222,24.02668100915252
0.8250000000000002,23.336082359083036,11.730976678806321,24.758643057927003
0.85,24.035053911429202,12.069154739143393,25.499466587791165
0.875,24.72580831840979,12.40198704610814,26.23223027420093
0.9,25.407671961497787,12.7438025937798,26.9547295446264
0.925,26.086615805221097,13.074956219930636,27.674853577714494
0.9500000000000002,26.76820259907729,13.411367381247732,28.3978846532282
0.975,27.450044138145874,13.73797466835972,29.121093479671046
1.0,28.14244461118316,14.076236303499623,29.854000886763572
1.025,28.838819557220695,14.407277395393104,30.591689248432484
1.05,29.52226028754696,14.743316000124073,31.316258820059023
1.075,30.18895932406272,15.071422619721197,32.02367255112705
1.1,30.854993700840293,15.395411664665229,32.73081194730755
1.125,31.521840221219527,15.730283263839562,33.43807021138698
1.1500000000000004,32.18348044511326,16.05628382254701,34.14136896696442
1.175,32.842420545987395,16.385193886091727,34.84047844382505
1.2,33.49242522708115,16.709424058071303,35.53137453865355
1.225,34.14026515733733,17.03653931108656,36.21966200359951
1.25,34.790693037229644,17.36055658000779,36.9111384590368
1.2750000000000004,35.43864957779795,17.683693082573942,37.59990056308112
1.3,36.091095123758414,18.00684996238198,38.293147814207096
1.325,36.73973147063308,18.329079614023964,38.98242741005783
1.35,37.38574492287441,18.6510669263726,39.66914510468559
1.375,38.03191364316253,18.978003712377927,40.3555241784
1.4000000000000004,38.675638447814805,19.300975194808697,41.04005186485686
1.425,39.32056377568294,19.631277944610677,41.725015120922016
1.45,39.96207933319154,19.951615449176728,42.40738284498514
1.475,40.60359699494984,20.274623146010676,43.09015454191958
1.5,41.24367768006742,20.600059247224532,43.77099923100839
1.5250000000000004,41.87841726053627,20.9255117441864,44.445950461225635
1.55,42.51494641970872,21.239926614700693,45.1238279886959
1.575,43.150202006561926,21.565502544968826,45.799656790671676
1.6,43.78745325349867,21.88714253632752,46.47797525755036
1.625,44.42299946429719,22.217868946809432,47.153632491634326
1.6500000000000004,45.05273167918213,22.539039898415314,47.8240549415574
1.675,45.688000058150735,22.85952139480164,48.50031362804948
1.7,46.31788088560314,23.182547741464507,49.170723125144285
1.725,46.95102379688121,23.508109268858526,49.84474099016657
1.75,47.58588064683103,23.835934872572793,50.52077352474521
1.7750000000000004,48.216472955661764,24.15933237898213,51.19212465490109
1.8,48.84990478526877,24.48213721144622,51.866928459374385
1.825,49.48466372676144,24.811460791111635,52.542528489664384
1.85,50.11565782231161,25.13327156073572,53.21528813438855
1.875,50.741901678436655,25.46489773763763,53.8814000466178
1.9000000000000004,51.36187528591195,25.786090343553802,54.541819611659115
1.925,51.984877534604344,26.113650579695964,55.20517559655433
1.95,52.60230334860078,26.436852254072402,55.86250929771154
1.975,53.21979357316871,26.76593441519738,56.520060276504836
2.0,53.83089172478499,27.093574310555574,57.17176452363659
2.025,54.433075749329085,27.425157527942563,57.813125868263626
2.05,55.03690516174699,27.752927259777838,58.45625943986836
2.075,55.63840623260633,28.077725905949535,59.09774025889002
2.1,56.2381933250246,28.41207027346682,59.73653483533796
2.125,56.834503020270525,28.746766319452778,60.37130624741746
2.15,57.425758489460335,29.077210175627023,61.00111172312044
2.1750000000000007,58.020921861009754,29.409536628265737,61.63481612844021
2.2,58.61224977931728,29.74288550747201,62.26429881498101
2.225,59.2059722798979,30.083521480695403,62.89574139261309
2.25,59.79967446772295,30.421890982114707,63.52756254884525
2.275,60.389961591280816,30.748325858099594,64.15639732241652
2.3000000000000007,60.9839880895221,31.093393344832236,64.78807685408111
2.325,61.577626716440335,31.431158520985935,65.41981950980862
2.35,62.17392418907154,31.77251398095393,66.0545188417694
2.375,62.77067139703699,32.11603698304865,66.6891621097047
2.4,63.35239383306295,32.454919257729536,67.30836331896823
2.4250000000000007,63.933432234300035,32.803582642372064,67.92574117263975
2.45,64.50826068407196,33.14343760007412,68.53795631596977
2.475,65.08578992559583,33.48754997175084,69.15290348859757
2.5,65.65981421171794,33.83589268743019,69.76294091746492
2.525,66.22603375564341,34.17827080803034,70.36491957903282
2.5500000000000007,66.79655272746358,34.52568703908586,70.97116985825461
2.575,67.35863349761001,34.867892265443686,71.56893147699927
2.6,67.91601417211477,35.21149673614321,72.16185181997662
2.625,68.47445688223588,35.558734926108016,72.7557499187485
2.65,69.02820392493057,35.90152848008443,73.34422363942585
2.6750000000000007,69.58423790974896,36.24982133468225,73.9352793849559
2.7,70.13465793158095,36.599503703313836,74.51968752529116
2.725,70.67803872796348,36.94005629828784,75.09822954065238
2.75,71.21837559524732,37.292206083642725,75.67235524561539
2.775,71.75450098759309,37.63419517022784,76.2424628266238
2.8000000000000007,72.29271090202366,37.98393357712714,76.81460935563034
2.825,72.82491130152523,38.33106827120674,77.38074363503019
2.85,73.35714423147515,38.6751673936233,77.94704903805344
2.875,73.88535880335584,39.02429676246731,78.50885251280056
2.9,74.40669938116699,39.36381356025916,79.06425217849544
2.9250000000000007,74.92995747009098,39.719977694414304,79.6201298972915
2.95,75.45117859454197,40.063133409163036,80.1748974127845
2.975,75.95595929194415,40.407667599316085,80.71205775800388
3.0,76.45116794362625,40.76114480065925,81.23828492242649
3.025,76.92870662191932,41.10379346051472,81.7461857826469
3.0500000000000007,77.39420989674868,41.45860878898879,82.24063526917271
3.075,77.85415028997691,41.80463690319165,82.72979047407082
3.1,78.31393148336262,42.15205185025177,83.21899619138517
3.125,78.77127122769471,42.49930792803678,83.70572769098865
3.15,79.22524482285304,42.850315018278664,84.18835157142429
3.1750000000000007,79.68418227815424,43.19579610092564,84.6769732407756
3.2,80.13225996736317,43.54556589771521,85.15306584896307
3.225,80.58171266735793,43.88990213813662,85.63147227418693
3.25,81.0313650571526,44.24020148363068,86.10940468664694
3.275,81.47582882694408,44.58447383542297,86.58276954912664
3.3000000000000007,81.92189321612797,44.92863855366841,87.05750471092941
3.325,82.36423446508446,45.27262174436238,87.52791940542008
3.35,82.80843213946868,45.61630811385629,88.0007474713384
3.375,83.25016320231032,45.961105127648985,88.47128954027005
3.4,83.68141656982841,46.3013110848153,88.93042349868713
3.4250000000000007,84.0996312960736,46.640993736630705,89.37440045920978
3.45,84.49878592303573,46.97673098301557,89.79824896506847
3.475,84.86877261083784,47.32496523795094,90.18696563709454
3.5,85.2207735638092,47.66121181913031,90.55597372073797
3.525,85.5590537159736,47.998272936250956,90.90895509617157
3.5500000000000007,85.88384166607713,48.33548984053801,91.24469716211132
3.575,86.16942227793352,48.6728419631149,91.53005394867324
3.6,86.45235434842635,49.01893264584359,91.8106502606228
3.625,86.72479905160635,49.35889047389005,92.07882164291408
3.65,86.99085475924781,49.69659441417733,92.33958388474473
3.6750000000000007,87.25387365901234,50.03627218707912,92.59687301084784
3.7,87.5131311622079,50.37645861719191,92.85008709691402
3.725,87.76703190550549,50.711188875375136,93.09678032555661
3.75,88.01728984952003,51.06046594194079,93.3380030946159
3.775,88.26278327757208,51.39040746592792,93.57569727982698
3.8000000000000007,88.50758911825581,51.73838310428079,93.81029840570379
3.825,88.74726862970911,52.07700942494002,94.04011016506448
3.85,88.98342418159315,52.4182748255327,94.26507114901828
3.875,89.21315040174879,52.76151414914325,94.48243149933792
3.9,89.43657508419635,53.10497685361592,94.6929931862074
3.9250000000000007,89.65464009998932,53.451121401674385,94.8961482617026
3.95,89.86546260381076,53.78996344587911,95.09160358415811
3.975,90.0702613259335,54.13055736054694,95.27974318218985
4.0,90.2698222606676,54.47886117319401,95.4610004474331
4.025,90.46255511531277,54.81506751779575,95.63563992780011
4.05,90.65229297054884,55.15920857808925,95.80534426411985
4.075,90.83827480265634,55.49281674296762,95.97137710658504
4.1,91.02069067383283,55.83142346439697,96.13279017219453
4.125,91.19989370005315,56.17527443049626,96.28963761530044
4.15,91.37324275335618,56.51894064944292,96.44044160688539
4.175,91.5417493534542,56.849934893026344,96.5859688750988
4.2,91.70811323974627,57.19693235049059,96.72758761177921
4.225,91.8694469301126,57.53532750703136,96.86342685318844
4.25,92.02621502817998,57.87576217702507,96.9937827303926
4.275,92.17990881929026,58.21445197038696,97.12092770474467
4.3,92.32880579419029,58.54928915728114,97.24318097093497
4.325,92.47724311180878,58.89514692222555,97.36309484566733
4.350000000000001,92.61964381230248,59.226626108077106,97.47675179971071
4.375,92.75738461330808,59.568094747992525,97.58540191278352
4.4,92.89278638722529,59.90939306202818,97.69040790274993
4.425,93.0261845806893,60.250930531408706,97.79297211785759
4.45,93.15374993977368,60.58259640012241,97.8890638588985
4.475000000000001,93.2769131020997,60.92321291544671,97.97923641965437
4.5,93.39979642812432,61.26849837573369,98.06902497085716
4.525,93.51806400226369,61.59954869908577,98.15438777285806
4.55,93.63357421895373,61.935524479993276,98.23559808431236
4.575,93.74611166097647,62.27388192412431,98.31316219281747
4.600000000000001,93.85257263241151,62.607848722736435,98.3834202025546
4.625,93.95641260630316,62.94973234281155,98.45012862389187
4.65,94.05639679871612,63.276443525332084,98.51362255271904
4.675,94.15665039737671,63.614099891849094,98.57657981602716
4.7,94.25601190937887,63.94826222734612,98.63849112966038
4.725000000000001,94.35442923960433,64.28378897620877,98.69906272920007
4.75,94.45134181275071,64.6147154466048,98.75860018691414
4.775,94.54584073002478,64.94694558365136,98.81541014830512
4.8,94.63864323971531,65.27673328704842,98.86976216069668
4.825,94.73043364980111,65.61158528360981,98.92223356423078
4.850000000000001,94.82063716399945,65.94265140466983,98.97356119077999
4.875,94.91039369708344,66.27413152795835,99.02409645016816
4.9,94.99588396254856,66.59909656701448,99.07049961289543
4.925,95.08097170795945,66.9356964219144,99.11477738059813
4.95,95.16370208504335,67.26339970453287,99.15731259032519
4.975000000000001,95.2464675448419,67.59364292540361,99.19942544690035
5.0,95.32795430494484,67.92502235041779,99.24020733293054
5.025,95.40690054342369,68.25495898151362,99.27823628564414
5.05,95.48424037772975,68.58574818222458,99.31396483003961
5.075,95.5616850691518,68.9168387126175,99.34963129188384
5.100000000000001,95.63783128198882,69.25087396833177,99.38369681948316
5.125,95.71362476621213,69.58629048113103,99.41729079931757
5.15,95.78666020647064,69.91967055012834,99.44772522481442
5.175,95.8584000021613,70.24706786193711,99.47659871645172
5.2,95.9296409043745,70.58454285939787,99.50423040420748
5.225000000000001,96.00017368554686,70.92215307310038,99.53113746982424
5.25,96.07108711547536,71.25942248659715,99.5578906983987
5.275,96.1391386175379,71.59491712023602,99.58219029502189
5.3,96.20707749387745,71.92986170467049,99.60571450180144
5.325,96.27473170717855,72.2658155106501,99.62935616368091
5.350000000000001,96.34201579751054,72.60998550131752,99.65124833028605
5.375,96.40874194096436,72.94999576705315,99.67275985269218
5.4,96.47336316127173,73.28755087145822,99.6924697793474
5.425,96.53788825750001,73.62821826485639,99.71145059481074
5.45,96.60242451127104,73.96941131439573,99.72984590237714
5.475000000000001,96.66434800839629,74.31430993583756,99.74564151156433
5.5,96.7264524744273,74.65950364841932,99.76054845544178
5.525,96.78605173178185,74.99717254699901,99.7739348793705
5.55,96.84716104374469,75.34889313036363,99.78739936007861
5.575,96.90791314181337,75.69506563869975,99.80053875128672
5.600000000000001,96.96676749368012,76.04191551909139,99.81166220775971
5.625,97.0251348919408,76.38886540235741,99.82229292675447
5.65,97.083031165575,76.73526959279174,99.83236806837452
5.675,97.14080808036579,77.08604081503617,99.84185263038638
5.7,97.19777131081047,77.43023444644069,99.85097673279853
5.725000000000001,97.25462005866153,77.77929415250225,99.85971624350661
5.75,97.31080211587424,78.12765507690786,99.86837861532554
5.775,97.36664046713848,78.4744286627123,99.8766617018825
5.8,97.42268530619984,78.82290875096578,99.88503961976386
5.825,97.47843554121133,79.17227097778405,99.89300735178878
5.850000000000001,97.53450323988937,79.52478364259716,99.90084720485129
5.875,97.58879416762977,79.86612774136543,99.90825277408513
5.9,97.64263204877284,80.21478237104586,99.91462268836808
5.925,97.69638758305719,80.56340328468193,99.9210015191237
5.95,97.74985369659332,80.91071105819641,99.9270615179537
5.975000000000001,97.80311058333257,81.25708539361166,99.93294716015797
6.0,97.85613508660134,81.60820004197299,99.93803516068625
6.025,97.90750470089675,81.94945213008185,99.94253931041615
6.05,97.95999977990824,82.30225754585088,99.94703457738301
6.075,98.01170217021824,82.64901242312631,99.95135768588028
6.100000000000001,98.06292292052579,82.99580013429309,99.95558600192768
6.125,98.11351505081987,83.34605673974872,99.95935221268813
6.15,98.16324278386413,83.68846581952066,99.96263095464127
6.175,98.21265785956147,84.03395130759084,99.96583372971826
6.2,98.261625236675,84.38154524461534,99.96889069654193
6.225000000000001,98.30968852188036,84.72015026451625,99.97187002424988
6.25,98.35722930705707,85.0627238933372,99.9741893992009
6.275,98.40358452929574,85.39827336988739,99.97627284697992
6.3,98.45016905215654,85.73671980906705,99.97830984176333
6.325,98.49671768542564,86.07670056358036,99.98020573009562
6.350000000000001,98.54296398522273,86.41560858840889,99.98214524126877
6.375,98.58913103891602,86.75541633207494,99.98394096206363
6.4,98.63409312461832,87.09089211261454,99.98565497038709
6.425,98.67847107025854,87.42449932771757,99.98696265133347
6.45,98.72200977528306,87.75336746516678,99.98813579911211
6.475000000000001,98.76538979552323,88.08094044987863,99.98932750004317
6.5,98.80848219643782,88.41221711917471,99.99015739708578
6.525,98.84971971582881,88.72963631366929,99.99101983514022
6.55,98.89189823783965,89.0553630979517,99.99196308501826
6.575,98.93334535506978,89.38130623495859,99.99283383829652
6.600000000000001,98.97417060623616,89.7034090229188,99.99373154262902
6.625,99.0141202119727,90.01944971118114,99.99464784145286
6.65,99.05340084646274,90.33324877716103,99.99548332845313
6.675,99.09224331526586,90.64955328568158,99.99616947645637
6.7,99.12994979519699,90.95567535631716,99.99670248139219
6.725000000000001,99.16693504834508,91.26202982019304,99.99717326899578
6.75,99.20300453327121,91.56618489652115,99.99749467626341
6.775,99.23792010529068,91.8635280468181,99.99781608353103
6.8,99.27259152640156,92.15982055931076,99.99802968658187
6.825,99.30723487007998,92.4573054771638,99.99827855591079
6.850000000000001,99.3406257930556,92.7490703695669,99.9984568926836
6.875,99.37298430708353,93.03646247901291,99.99864354468026
6.9,99.40484092270539,93.32084340775998,99.99885714773113
6.925,99.43602543014826,93.60441834270962,99.9990437997278
6.95,99.46748060406715,93.88460749655444,99.99925740277865
6.975000000000001,99.497821266913,94.16585948220067,99.9994087884973
7.0,99.52721250709321,94.44021240489778,99.99954153838559
7.025,99.5560014949597,94.71081746027247,99.99964733721967
7.05,99.58303698052838,94.96372630961966,99.99975313605378
7.075,99.61046912968445,95.23008324424931,99.99985893488787
7.100000000000001,99.63655395336811,95.48618570089235,99.99996473372197
7.125,99.66159193074974,95.73424011906143,100.0
7.15,99.68577661082712,95.97942435131237,100.0
7.175,99.70890483220207,96.21992605599029,100.0
7.2,99.73100186782453,96.44926913568402,100.0
7.225000000000001,99.75316534995034,96.68151070468622,100.0
7.25,99.77380377026066,96.90298997694396,100.0
7.275,99.79400702038548,97.12332053041787,100.0
7.3,99.81310824840112,97.33299206651682,100.0
7.325,99.83141916161516,97.53800305899485,100.0
7.350000000000001,99.84947117354659,97.7424116384196,100.0
7.375,99.86606056590091,97.93069420769342,100.0
7.4,99.88174214743212,98.11629723504265,100.0
7.425,99.89630748595258,98.29246171652504,100.0
7.45,99.90865953644642,98.44426129415051,100.0
7.475000000000001,99.92055456960173,98.60044153748969,100.0
7.5,99.93094818020693,98.74102210656201,100.0
7.525,99.94044858179862,98.87310806934563,100.0
7.55,99.94899059445045,98.99644952005197,100.0
7.575,99.95710479260632,99.12094839972333,100.0
7.600000000000001,99.964086358418,99.2333859313477,100.0
7.625,99.97069972684213,99.34202009116942,100.0
7.65,99.97621812061627,99.43574564560119,100.0
7.675,99.98107615352082,99.5246773593552,100.0
7.7,99.9848314328363,99.60104659630787,100.0
7.725000000000001,99.98826768854902,99.67268319718752,100.0
7.75,99.9911839220654,99.73788344247689,100.0
7.775,99.99384415183553,99.79870896022189,100.0
7.8,99.99568864949,99.84767657830635,100.0
7.825,99.997134510177,99.89016517030583,100.0
7.850000000000001,99.9981734441308,99.92650118382632,100.0
7.875,99.99883339767646,99.95183979143329,100.0
7.9,99.99937061322439,99.97409459847275,100.0
7.925,99.99973527089246,99.98979016856453,100.0
7.95,99.99991740052148,99.99714821610672,100.0
7.975000000000001,100.0,100.0,100.0
8.0,100.0,100.0,100.0


==> figs/plots/data/packet_latency_cdf/OnlyMacros_50_DOWNLINK_bbl_20.0_spreaded_3072_bits.csv <==
latency_ms_cdf_x,aggregated_latency_cdf_y,passengers_latency_cdf_y,pedestrians_latency_cdf_y
0.0,16.201715314339708,5.377555792936912,20.000165935516183
0.025,70.38825873213361,28.08612948799768,85.23692010936567
0.05,71.44226859788857,29.455107749019472,86.16080641866449
0.075,72.28999298316212,30.48544681598698,86.91816773771042
0.1,73.03632507493941,31.41898922300915,87.5732734123538
0.125,73.68715671156404,32.27616762680453,88.12275661153267
0.15,74.31883498693519,33.19210668961683,88.62046943687679
0.17500000000000004,74.92127067420708,34.05088357560345,89.10382495611428
0.2,75.49906891745398,34.88322956159167,89.5717833986006
0.225,75.97929062162817,35.69672700105757,89.91303992090678
0.25,76.41886296874803,36.44384984241905,90.22577750833175
0.275,76.85026290419546,37.17588414890234,90.53362282778726
0.3,77.29952203076661,37.90674825179281,90.87015474028644
0.325,77.69033961245053,38.60881034946092,91.14068954691031
0.3500000000000001,78.06709433359082,39.26295412592102,91.39903580690772
0.375,78.41648961412112,39.88950474410635,91.63193488649036
0.4,78.77653548720338,40.53510542167504,91.87530237873341
0.425,79.11359429975778,41.19901306864828,92.08562760094414
0.45,79.44712318152857,41.85840097717169,92.29461492201693
0.4750000000000001,79.80217608266182,42.55792975472336,92.51858296568301
0.5,80.1275038155705,43.15025311658383,92.741846516903
0.525,80.46633346369505,43.77639023877688,92.9760705419858
0.55,80.80449698647581,44.36821255404304,93.22554438327735
0.5750000000000002,81.10634780376584,44.99932144869314,93.4068067475744
0.6,81.38172854379107,45.587048810697105,93.56979917717855
0.625,81.65017635586867,46.162190674547304,93.72326926846817
0.65,81.90847663183541,46.69819335546899,93.87458417255765
0.675,82.14136462270001,47.167682010652825,94.01929796660568
0.7000000000000002,82.39125656524078,47.662437714753914,94.17906733313556
0.725,82.63575286208199,48.12036049371737,94.35168328489175
0.75,82.87006324865295,48.58191211517304,94.50488870889761
0.775,83.10442665346615,49.06585244373355,94.64742844644985
0.8,83.34197198714085,49.57961009060513,94.78222276533018
0.8250000000000002,83.56924936374786,50.10212429851666,94.90315477888724
0.85,83.78480645174898,50.585449991599184,95.02081973561263
0.875,83.99971781656306,51.08081839029818,95.12937938134758
0.9,84.20264637095326,51.54241363841447,95.23619529474031
0.925,84.40821569657592,52.006793048029046,95.35066549408243
0.9500000000000002,84.60373324187475,52.45051563728348,95.46215833008216
0.975,84.81057463895041,52.92559717676934,95.57769288299464
1.0,85.00308160771623,53.343768688311044,95.69190358087135
1.025,85.1943168472696,53.76606431136681,95.80551408258563
1.05,85.37863685094746,54.207939380874905,95.90703404379941
1.075,85.56280950287618,54.66846627758344,95.99938583790075
1.1,85.74140165181903,55.10731732164344,96.09353742408537
1.125,85.90350583315963,55.48761625687484,96.18182495536634
1.1500000000000004,86.04988979782075,55.854568164969244,96.25531382050886
1.175,86.19618990948193,56.201403826125386,96.33302200915848
1.2,86.33851127779621,56.5515967422861,96.40302002700942
1.225,86.47151522793212,56.87418475449789,96.46869960462475
1.25,86.60277765138537,57.187654234594845,96.53434654461644
1.2750000000000004,86.73857429706486,57.501121773177886,96.60642889193677
1.3,86.8755988301061,57.82259635653503,96.67755597736672
1.325,87.00656636524407,58.11328291758141,96.75102726184969
1.35,87.13603884025179,58.40841973183388,96.81996575416741
1.375,87.26413907069664,58.706952406476866,96.88665404342841
1.4000000000000004,87.39769978940635,59.02324150009838,96.95482996307838
1.425,87.53050570053578,59.3207205260088,97.02671445321637
1.45,87.66171350451356,59.61910448039366,97.09914869272738
1.475,87.79896507098388,59.94279801999455,97.1684588240018
1.5,87.93437133815588,60.25018561082721,97.24135368098658
1.5250000000000004,88.06366212541454,60.545608323263245,97.30966353027341
1.55,88.19812299279445,60.84643673055382,97.3820900729149
1.575,88.3378813559524,61.15573238522869,97.45957244434211
1.6,88.46164259502125,61.44494896270911,97.52358524423667
1.625,88.5917107514774,61.73791633880635,97.5936006488391
1.6500000000000004,88.70792665759625,62.015816499530175,97.6505801086008
1.675,88.823095190166,62.2815709925576,97.71085321077292
1.7,88.92807874793925,62.53161113736998,97.76389282162548
1.725,89.03093168577355,62.76878999956844,97.81814907472612
1.75,89.13489609229711,63.02462804607192,97.86600829461973
1.7750000000000004,89.23705037503996,63.29616460975341,97.9070906305669
1.8,89.34087181952033,63.585679588461716,97.94402610809385
1.825,89.44100002504523,63.860244092425745,97.98027724595154
1.85,89.54273215021301,64.14419023089143,98.01658076848145
1.875,89.63806165533461,64.39483928589962,98.05507222211357
1.9000000000000004,89.73105920705329,64.63472550254377,98.09390972842817
1.925,89.82283888288414,64.86906154542251,98.1338648833075
1.95,89.92069085294318,65.12001477880756,98.17501014268987
1.975,90.02567939002583,65.38005607007703,98.2219243842526
2.0,90.13377979596764,65.65446292234678,98.26764370284846
2.025,90.23802417353967,65.92969710364024,98.30716542067306
2.05,90.33481865689056,66.18483555474396,98.34522724883719
2.075,90.43366679584291,66.45688939838924,98.38289354681515
2.1,90.53327200990212,66.73053212752963,98.41948878334705
2.125,90.63017871688632,67.01177357953031,98.45224104135738
2.15,90.73407375273865,67.32764997760795,98.48510427406964
2.1750000000000007,90.84066980320497,67.63703025903432,98.51689906004651
2.2,90.9404055017457,67.93359896206354,98.54439728817518
2.225,91.04369578594728,68.24217633673581,98.57158112701457
2.25,91.15333667997511,68.5717407412311,98.59814649626134
2.275,91.26175334995163,68.90399006366356,98.62458525797899
2.3000000000000007,91.37326588036508,69.23655269132921,98.65191263347486
2.325,91.4829329282873,69.55086282200656,98.68065298074158
2.35,91.5801650782602,69.82679111024237,98.71054656294471
2.375,91.67158922317972,70.09361603010795,98.73445830945751
2.4,91.7631485855748,70.36480487787638,98.7560255345903
2.4250000000000007,91.85924194452615,70.63745286541284,98.7839156423157
2.45,91.94371819350258,70.8892589924173,98.8056291605533
2.475,92.03572811134416,71.19100354139768,98.82547780899593
2.5,92.12461707380145,71.4734249439141,98.84688877105604
2.525,92.21896161631784,71.74512312116863,98.8774952988407
2.5500000000000007,92.31078305908552,72.01970855377147,98.90343307074552
2.575,92.40612575784469,72.32483392425056,98.92299619354452
2.6,92.50544390323083,72.6600748424613,98.94276336993768
2.625,92.60987833292539,73.02580057101255,98.96113442371812
2.65,92.70299355261521,73.3456697549979,98.97912728615721
2.6750000000000007,92.79460549446384,73.67001988419797,98.99521219722668
2.7,92.88205405371758,73.95436857936795,99.0115858043211
2.725,92.97335303016936,74.25450595169536,99.02842556328207
2.75,93.06950122648661,74.58240745742317,99.04504582818834
2.775,93.15910012404697,74.87534049678372,99.06102219824675
2.8000000000000007,93.25482176245944,75.17948239039879,99.07713474353537
2.825,93.35933501971178,75.5127833482589,99.09367750883284
2.85,93.47247232698237,75.86430594753975,99.11071335876815
2.875,93.5775880361377,76.19271146336325,99.12759163010288
2.9,93.6883198273514,76.51923102199952,99.15735865576856
2.9250000000000007,93.79040970885556,76.84219263358514,99.17810380473757
2.95,93.88775127530974,77.13878732062345,99.19943269827029
2.975,93.97838189072104,77.42284781120917,99.22031540751807
3.0,94.06983256439567,77.70386787802424,99.24509718094954
3.025,94.17536877995425,78.03701816257919,99.27073412016695
3.0500000000000007,94.27869027569994,78.35333016943093,99.29592408269394
3.075,94.37138075688482,78.64250295128022,99.31800789280716
3.1,94.4629954982975,78.94121050049276,99.33733702949434
3.125,94.56127756699163,79.2770376695019,99.35427020762219
3.15,94.65058750468015,79.58839872211726,99.3713620342557
3.1750000000000007,94.73986585454675,79.90008284956376,99.3886880276944
3.2,94.81998683689618,80.16680225911057,99.4057977013416
3.225,94.8994992528247,80.42986132857408,99.42349322467943
3.25,94.97972079693336,80.70096260847596,99.43967799755708
3.275,95.05295474320519,80.9504427217581,99.45544415706819
3.3000000000000007,95.12537252307858,81.21060451921382,99.46860151551085
3.325,95.19779908347415,81.47296651553954,99.48011325936204
3.35,95.26203087928468,81.70263876004049,99.49118483898509
3.375,95.336450498641,81.97218418460508,99.50244386575532
3.4,95.40812464279676,82.22503550600624,99.51400287236328
3.4250000000000007,95.47456788619033,82.46089171288563,99.52596140795505
3.45,95.53588193643513,82.67686678422747,99.53804082689186
3.475,95.59506421630498,82.88452654976494,99.54927449498848
3.5,95.657190199405,83.09883725331818,99.56158285996496
3.525,95.72818228102594,83.35341460836386,99.57176540670748
3.5500000000000007,95.7981604882472,83.60356569090061,99.58079563252052
3.575,95.86789666824887,83.8563446751065,99.58984447341037
3.6,95.92897930780846,84.08008010444864,99.59886490122481
3.625,95.99288081963326,84.31724480444115,99.60743814139259
3.65,96.05922151251681,84.56495972609288,99.61527985327261
3.6750000000000007,96.12254857549094,84.79906637664598,99.62323025044255
3.7,96.18263514265591,85.01938158922836,99.63137923482407
3.725,96.24116799558668,85.23532737906092,99.63931262558945
3.75,96.30174967209403,85.46047979294876,99.64793039097344
3.775,96.35629640037526,85.66388769010601,99.65691611883148
3.8000000000000007,96.41410651204606,85.87700692733044,99.66707609755653
3.825,96.4682624287077,86.07072515222899,99.67786198100335
3.85,96.52324364454861,86.27422239159868,99.68511173891189
3.875,96.56960616034968,86.44532093845224,99.69208994606815
3.9,96.61443770122786,86.60778899664442,99.69942309673122
3.9250000000000007,96.65973307658237,86.76891845991027,99.70888686028093
3.95,96.70155204423459,86.92179650999367,99.71612121296057
3.975,96.74194935649862,87.06952552442418,99.72322201666064
4.0,96.78220443903842,87.21541698684138,99.73055179172889
4.025,96.82740703415831,87.37821095035596,99.73770037497619
4.05,96.87357565643694,87.54845511205035,99.74475843747715
4.075,96.9167344161216,87.7092973753975,99.75186325184767
4.1,96.95681004834509,87.85603853728696,99.75886077132789
4.125,97.00135575025418,88.0236363739322,99.76576564360983
4.15,97.04480615716399,88.19018276166986,99.7719627840116
4.175,97.09221684437411,88.37212045528963,99.77858539808017
4.2,97.13235382366416,88.51879791753105,99.78549977075306
4.225,97.17213889108183,88.65614277213193,99.79656054978105
4.25,97.21332844867678,88.79931112383284,99.80763318523992
4.275,97.25087361077148,88.92701219108058,99.81866724866441
4.3,97.28844629232583,89.05725448040904,99.82872521699294
4.325,97.33220820224618,89.21379468510314,99.83699647706854
4.350000000000001,97.36975815311777,89.35817653392697,99.84198339829527
4.375,97.40964402275924,89.51642994548033,99.84670679646214
4.4,97.44833505707149,89.67130233738168,99.85111892722347
4.425,97.48396569455137,89.81253900840417,99.85513914165003
4.45,97.51585721800564,89.93627351348646,99.85925891009391
4.475000000000001,97.5477602284491,90.06343674325184,99.8627393572916
4.5,97.58315467033357,90.20538244469081,99.8662173217065
4.525,97.61954050537453,90.35619290657539,99.8697582235073
4.55,97.65244274990206,90.48834121062083,99.87327251496882
4.575,97.68436380328455,90.6161561018354,99.87676027368087
4.600000000000001,97.71572361055019,90.7408361180264,99.88023872565338
4.625,97.74699115241039,90.86555032664133,99.88365952282395
4.65,97.77751976121453,90.9886498496986,99.88677759803056
4.675,97.81067404748168,91.12518524360598,99.89000298265005
4.7,97.84281858702771,91.25612652428497,99.89330426029228
4.725000000000001,97.8748428811383,91.3870065998623,99.89639994342015
4.75,97.9047085134363,91.50585817321031,99.8995776756858
4.775,97.93394719339197,91.62125676210357,99.90283011810844
4.8,97.96443410233861,91.7492021619142,99.9058886577441
4.825,97.99729086505383,91.89419121796602,99.90858104225072
4.850000000000001,98.02815580139756,92.02222521991258,99.9111311550989
4.875,98.05578661852323,92.13101687871045,99.9136641717564
4.9,98.08420371372183,92.24457891643722,99.9160907917428
4.925,98.11548362253338,92.37170124873113,99.91861252615101
4.95,98.1446787766997,92.48504966569249,99.92107434049512
4.975000000000001,98.17321441301965,92.59652475390736,99.92367251977326
5.0,98.20423067859798,92.72083360816012,99.92618601322843
5.025,98.23607270287872,92.84853370680514,99.9286073807826
5.05,98.26661904609497,92.9689958757193,99.93101715311367
5.075,98.30192582319805,93.11120107936354,99.93337379537454
5.100000000000001,98.34128044846022,93.27236070950907,99.93548945100082
5.125,98.37718992110747,93.4165718051436,99.93750455682033
5.15,98.40907542968847,93.54296216215256,99.93939103422001
5.175,98.44186622929992,93.6720597174433,99.94135526879087
5.2,98.47375726962312,93.79464142237049,99.94329481001952
5.225000000000001,98.50567985326151,93.91665500853001,99.94496234751382
5.25,98.53424174471871,94.02840554729738,99.9466595568531
5.275,98.56675851566634,94.15893556100876,99.9483145988332
5.3,98.60382545904974,94.30887113054756,99.9499350335458
5.325,98.63335295997912,94.42263104726138,99.95150277594482
5.350000000000001,98.66243097631204,94.53345826166903,99.95308305550284
5.375,98.69019374705812,94.64195930995184,99.95462371880211
5.4,98.71890097149857,94.75494621343091,99.95615338314711
5.425,98.74815521471238,94.87174884359678,99.95779150814637
5.45,98.77952154232699,95.00100750215033,99.95946140942526
5.475000000000001,98.80900550524963,95.11681294833782,99.96105460230405
5.5,98.83651126912333,95.22599371690951,99.96263326297381
5.525,98.86538135931016,95.33769151165228,99.96437278912597
5.55,98.89416426319649,95.44345080057141,99.96698968029543
5.575,98.9281235007333,95.55325355561828,99.97454883299284
5.600000000000001,98.9534346537219,95.65473765013786,99.9754217586599
5.625,98.9783516645413,95.75433673461285,99.9762046606646
5.65,99.00330907846484,95.85418944254815,99.97706428157983
5.675,99.02918483123615,95.95701611003899,99.97787168173969
5.7,99.05768676271005,96.07285401487779,99.97864142222684
5.725000000000001,99.09051115550245,96.21078561442059,99.97942229694192
5.75,99.12231234220403,96.33997685264394,99.9800882230876
5.775,99.1493605843992,96.44878507435254,99.98079326923427
5.8,99.17531998043339,96.55187843949436,99.98141703703456
5.825,99.19674100112029,96.64362248112207,99.98210845890422
5.850000000000001,99.21732368096882,96.73174822304371,99.98283495831829
5.875,99.23683228579539,96.81544758283464,99.98351919057248
5.9,99.25681654621089,96.90038273757875,99.98414431568803
5.925,99.27748906842277,96.98807213326643,99.98482816726191
5.95,99.29763361797718,97.07422573469174,99.98534762718758
5.975000000000001,99.31714146016837,97.15642439469842,99.98586783521728
6.0,99.336216095767,97.2369292740352,99.98639954415658
6.025,99.35505448018932,97.31514248995799,99.98691735610728
6.05,99.37413664181817,97.39397757101027,99.98751173458744
6.075,99.39611262431461,97.4844001085521,99.98807872522889
6.100000000000001,99.41706544255403,97.57126369852232,99.98867370164339
6.125,99.43661169929268,97.65256593597616,99.98926830233323
6.15,99.45477546685582,97.72837924824665,99.98985101771525
6.175,99.4738938883272,97.81020036671528,99.99026208491244
6.2,99.4926940977321,97.89248860131855,99.9905710235138
6.225000000000001,99.5129078680456,97.97550578847475,99.99087920199227
6.25,99.53006777562489,98.04663332215927,99.99112330548444
6.275,99.5496200150377,98.12273092186689,99.99136496363347
6.3,99.57051242362456,98.20178909702996,99.99161902802899
6.325,99.59110269625101,98.2797191521931,99.99186104294853
6.350000000000001,99.60894807050809,98.35169355442045,99.99210417476138
6.375,99.62451192030736,98.41861401406163,99.99233260019861
6.4,99.64021640565176,98.48592949346653,99.99258702136461
6.425,99.66011744413662,98.56210300134404,99.9928537035631
6.45,99.67736912570523,98.6319166907814,99.99314670597116
6.475000000000001,99.69240619764892,98.69599271191318,99.99339979868738
6.5,99.70631730163333,98.75593516790263,99.99370409044859
6.525,99.72126426319899,98.81878081001486,99.99399626639135
6.55,99.7358773137884,98.87920034086079,99.99428829712008
6.575,99.74961729922775,98.93511040994089,99.9946067932724
6.600000000000001,99.76325978269976,98.99056985613392,99.99487444715022
6.625,99.77767907025697,99.0516145822046,99.99523145820213
6.65,99.79073200854675,99.10657076731873,99.9955877091312
6.675,99.8035045725117,99.16039512359875,99.99590829385616
6.7,99.81665879073296,99.21556084964344,99.9962400227203
6.725000000000001,99.82900833003974,99.26846714953629,99.99642925200666
6.75,99.84090491038685,99.31890660351903,99.996639943106
6.775,99.85238841298369,99.3680940128363,99.99683790347807
6.8,99.86412380533947,99.4163675135568,99.99707311664238
6.825,99.87512944976726,99.46287822510172,99.99725881598197
6.850000000000001,99.88411992563267,99.50037828474876,99.9974817681138
6.875,99.89144045987214,99.53236621526376,99.99775329468072
6.9,99.89812824817056,99.56157099897942,99.99793946371511
6.925,99.90466170077201,99.58953702409133,99.998223608085
6.95,99.91125951743763,99.6176282804266,99.99848370008473
6.975000000000001,99.92069510887382,99.65306154526161,99.99874332238967
7.0,99.92660735887313,99.67852963822128,99.99881949890226
7.025,99.93221022658166,99.70290167250936,99.99889520572005
7.05,99.93794260277767,99.72816077517152,99.99897138223264
7.075,99.943310006277,99.75178574751466,99.99906017654818
7.100000000000001,99.94861178071623,99.77463350055446,99.99914850116892
7.125,99.9534813425537,99.79531901234179,99.99923729548448
7.15,99.95756386134882,99.81342446463543,99.99931300230226
7.175,99.96099334354646,99.82863608688713,99.99941441442076
7.2,99.96417430735532,99.84346368821213,99.99950273904152
7.225000000000001,99.96705866891928,99.85638523569297,99.999616768963
7.25,99.96991422114199,99.86945437403722,99.99971771138671
7.275,99.97275242783694,99.88224783119651,99.99981865381041
7.3,99.9752328985286,99.89356831504466,99.99988221252002
7.325,99.97769494735891,99.90460503910796,99.99988221252002
7.350000000000001,99.98008795724604,99.91549277098812,99.9998953000178
7.375,99.98235662438188,99.92562735717271,99.9998953000178
7.4,99.98443330633754,99.93464905569162,99.99990838751557
7.425,99.98628107248119,99.94238924052856,99.99990838751557
7.45,99.9878816512253,99.9486839699671,99.99992147501334
7.475000000000001,99.98925322977055,99.95417797170911,99.99993456251113
7.5,99.99033626082061,99.9585923119447,99.99993456251113
7.525,99.99138095753199,99.96277819228617,99.99994765000889
7.55,99.99246145757166,99.96715798496678,99.99996073750668
7.575,99.99361203776125,99.97173997119118,99.99996073750668
7.600000000000001,99.99472529734071,99.97630727443575,99.99997382500445
7.625,99.99546086250668,99.97959006686197,99.99997382500445
7.65,99.99610373620075,99.98239890024094,99.99998691250222
7.675,99.9967154363942,99.98516857864715,99.99998691250222
7.7,99.99729085415989,99.98776009117115,100.0
7.725000000000001,99.99783301332738,99.99019074653967,100.0
7.75,99.99835769124115,99.99262757376876,100.0
7.775,99.99874215759183,99.99436262808268,100.0
7.8,99.99902115210692,99.99565541168529,100.0
7.825,99.99929761114826,99.99684692023278,100.0
7.850000000000001,99.99956602193794,99.99805689460632,100.0
7.875,99.99979696219555,99.9991112121548,100.0
7.9,99.9999357564177,99.99973511938548,100.0
7.925,99.99998164469078,99.99992431982442,100.0
7.95,100.0,100.0,100.0
7.975000000000001,100.0,100.0,100.0
8.0,100.0,100.0,100.0


==> figs/plots/data/packet_latency_cdf/zoom/IAB-no_silence_50_DOWNLINK_bbl_20.0_hotspot_3072_bits.csv <==
latency_ms_cdf_x,aggregated_latency_cdf_y,passengers_latency_cdf_y,pedestrians_latency_cdf_y
0.0,0.00034995655544392215,0.0,0.0012351802422579522
0.00025,5.224608776164579,7.181746629006492,0.21038551789192694
0.0005,12.389230015674023,17.1021141320962,0.578461067607777
0.00075,16.312291295002996,22.495705633634742,0.9549054469357279
0.001,20.998354521777728,28.684663902781548,1.9402371433128753
0.00125,22.463965082993116,30.513831985407307,2.5437673963303076
0.0015,23.478821210165435,31.763589977141276,2.9718577104800765
0.00175,24.52004602727584,33.05712467465603,3.4106341036816286
0.002,24.731585549927903,33.32969661031898,3.4744851393744183
0.0022500000000000007,24.985024666324367,33.656822353367076,3.5472820996817958
0.0025,25.17720085749207,33.89879177105274,3.6162042126253
0.00275,25.372016996761136,34.15361695918828,3.6635289930540362
0.003,25.47801678073438,34.28766372647187,3.70107365040794
0.0032500000000000007,25.596173475026042,34.43894162550239,3.7383030042516245
0.0035,25.786671844411764,34.68179979843284,3.802397921056397
0.00375,25.862096951415523,34.776705432377106,3.8299599779445477
0.004,25.950125936596347,34.889792712825326,3.856774763691041
0.00425,26.028742847549957,34.987190231269764,3.8909079486810363
0.004500000000000001,26.13108718361266,35.119078663165446,3.921090705288767
0.00475,26.194200609640887,35.19741094713961,3.9468352427382185
0.005,26.29276813843124,35.32077872867474,3.984549505875946
0.00525,26.380461140921746,35.434654147238824,4.00823704646835
0.0055,26.43338343836539,35.500026201618276,4.031067234219654
0.00575,26.493009163014907,35.57712078366657,4.047745329540135
0.006,26.555206587682395,35.65277465724919,4.077097247669645
0.00625,26.640123669987865,35.76124211418523,4.104666628502567
0.0065000000000000014,26.68363686909856,35.81474564051923,4.124068422196065
0.00675,26.763271811965595,35.91187770989862,4.1625458991048925
0.007,26.842196868971936,36.011630939720206,4.191578826595596
0.00725,26.885585917586237,36.06422256737542,4.212282180822216
0.0075,26.949395997385118,36.14377295628417,4.239702231359191
0.00775,26.988352326206773,36.19130018226776,4.25832556439348
0.008,27.058212361252394,36.28098248972057,4.279765398945025
0.00825,27.13264640429644,36.372598692386966,4.312211198456752
0.0085,27.167103605994964,36.41605198749774,4.325070973492226
0.00875,27.233601356255203,36.501214609188544,4.345843716196661
0.009000000000000003,27.268718315813317,36.54371109271371,4.363441449231767
0.00925,27.322670199697395,36.612167415474936,4.382677581730665
0.0095,27.36376313909513,36.66255511799084,4.400642946197919
0.00975,27.42123594390448,36.73668984340056,4.416905230164909
0.01,27.482094838637895,36.81193362332392,4.44341130655386
0.01025,27.511637110926962,36.84897274089873,4.454633283593974
0.0105,27.572296294054972,36.92498673379253,4.478328417471129
0.010750000000000001,27.612285127264663,36.9738333315803,4.497029120348338
0.011,27.654157488106968,37.026146506006526,4.513308011143242
0.01125,27.684630042406273,37.06387734208458,4.526520436457612
0.0115,27.738057067002263,37.132944399249,4.541204085550828
0.01175,27.797170117532254,37.20559426353865,4.567987160667369
0.012,27.827738512124327,37.24332763673162,4.581213300734026
0.01225,27.88297778294059,37.3144890296748,4.598324951227998
0.0125,27.920011840154572,37.35896804566984,4.618266343757505
0.012750000000000003,27.963465702274615,37.413560347946124,4.63487436545115
0.013000000000000003,27.992008738989423,37.449496381874795,4.645024519861689
0.01325,28.057671372322368,37.5320903921693,4.670879631211585
0.0135,28.096254732555803,37.57989310477717,4.687651792453457
0.01375,28.12666099327928,37.61616270374034,4.703624284681584
0.014,28.18237417825127,37.68617129584092,4.725201116364299
0.01425,28.209153925353775,37.71837542727644,4.73902575900061
0.0145,28.248012256398585,37.766494744606135,4.754870541219587
0.014750000000000003,28.272344389607095,37.796619516476454,4.7654279481116015
0.015,28.33192446913277,37.87097622593304,4.78858838845014
0.01525,28.371644937255486,37.91986727773856,4.805274069226256
0.0155,28.398374448957576,37.952181586762194,4.81792497243052
0.01575,28.45132451458633,38.01843992338347,4.838584773154634
0.016,28.478953935418584,38.05130359048305,4.852782156087548
0.01625,28.51831485351009,38.09945333301074,4.8704667695787585
0.0165,28.57557784440808,38.17023252132371,4.895027623681701
0.01675,28.599202945208035,38.200069305238486,4.902919703009826
0.017,28.63595596862793,38.244604819512446,4.920982013659769
0.01725,28.661527117174924,38.27441550230724,4.935888190686868
0.0175,28.711097235256005,38.3355783224549,4.956902500952521
0.017750000000000005,28.737207025129724,38.366247189833885,4.97222602831134
0.018000000000000006,28.77061667083079,38.40601028843958,4.990442145034145
0.01825,28.82258930466494,38.46999839439843,5.012990338465869
0.0185,28.845511183329535,38.49783533476747,5.024731039666862
0.01875,28.88018974514837,38.53952435387464,5.042362688893476
0.019,28.907662407058666,38.572249295501294,5.056802603724711
0.01925,28.949332401265348,38.62472855236685,5.071442319110335
0.0195,28.973701212110093,38.65448281887926,5.081947878633836
0.01975,29.016225944011676,38.70735364184031,5.099115194794756
0.02,29.05665055846126,38.75880124749527,5.112657210187333
0.02025,29.077239293664043,38.78400070188232,5.1211769121249615
0.0205,29.10712543524902,38.82094993866721,5.133157024236397
0.02075,29.132723681065315,38.8517163164151,5.146524244205019
0.021,29.173498668743402,38.90313088198681,5.160657031042859
0.02125,29.193847566896608,38.92757546871907,5.170819858973668
0.021500000000000002,29.23242791608032,38.97462364680232,5.189167644312313
0.021750000000000005,29.27008515827929,39.023530634855504,5.198766329070727
0.022,29.29540657932782,39.053013384677705,5.21366465241421
0.02225,29.323940092796686,39.088890201769765,5.224221214135852
0.0225,29.344316696180005,39.11326786176193,5.234091406522685
0.02275,29.380584478196887,39.15839730217232,5.248583105747326
0.023,29.399780515891795,39.182168503360685,5.256060146308966
0.02325,29.437208330707342,39.22762186857041,5.273337987736978
0.0235,29.473905230353715,39.273483742652026,5.2869872353088185
0.02375,29.494943328276097,39.2982955205212,5.298508196940291
0.024,29.524095056814293,39.33491365372447,5.309537108643169
0.02425,29.543759171512306,39.35830880436007,5.31986968363455
0.0245,29.580541100879287,39.40445025126854,5.3330263982110555
0.02475,29.61482281179673,39.44663371194882,5.347907335289258
0.025,29.634127428717033,39.46903549637242,5.35923096446596


==> figs/plots/data/packet_latency_cdf/zoom/IAB-no_silence_50_DOWNLINK_bbl_20.0_spreaded_3072_bits.csv <==
latency_ms_cdf_x,aggregated_latency_cdf_y,passengers_latency_cdf_y,pedestrians_latency_cdf_y
0.0,18.25685583688457,0.0,36.78137165065613
0.00025,40.70301038457763,22.03280772432424,59.644542466693785
0.0005,65.65968977503066,53.54399843181079,77.94538565239066
0.00075,77.47921886847703,70.80675649359681,84.23991478234761
0.001,91.25987942187052,89.81080937355856,92.72416622813107
0.00125,94.07866367669536,94.11630911479277,94.03548354017214
0.0015,95.47039074674043,95.8020592684431,95.12969533227479
0.00175,96.23653717513815,97.14745166216524,95.30820596530015
0.002,96.27489434526385,97.19214065486919,95.34021799748767
0.0022500000000000007,96.31541267339973,97.23189478055704,95.38153138476756
0.0025,96.34147178740304,97.2555785125959,95.4100019908178
0.00275,96.37998283373855,97.29353198022307,95.44911755070689
0.003,96.39626848384579,97.30736751311484,95.46791251524425
0.0032500000000000007,96.4141496757383,97.3219221262284,95.4891566757644
0.0035,96.44370022566892,97.34616687950096,95.52408344068361
0.00375,96.45552952739848,97.35463858886123,95.53929761485193
0.004,96.46975380268643,97.36526538475628,95.5571576152488
0.00425,96.48094586957978,97.37422467967147,95.57061506472078
0.004500000000000001,96.49950409757781,97.38841049904424,95.59359757337424
0.00475,96.50945121754188,97.39548047694349,95.60645777692825
0.005,96.52489497229728,97.40717191002729,95.62566484118372
0.00525,96.54282397389629,97.42174274246766,95.64697515406417
0.0055,96.55148971050707,97.42903276674765,95.65703137591495
0.00575,96.5616966908451,97.43703043084885,95.6694575300919
0.006,96.57160422431646,97.44444750932803,95.68186451914016
0.00625,96.58713834315012,97.45728115885477,95.70010733545914
0.0065000000000000014,96.59427031482647,97.4633899583877,95.70827072961869
0.00675,96.60580531325222,97.47339150100053,95.72134977554533
0.007,96.6200351491301,97.48568821989532,95.73751629483742
0.00725,96.62768152159633,97.49185474650822,95.74665378795355
0.0075,96.63660973124588,97.49911025998284,95.7572642097118
0.00775,96.64287312278073,97.50446516673314,95.76444920762096
0.008,96.65611921018879,97.51560760664452,95.7798017222911
0.00825,96.66800944344054,97.52560810146164,95.79360381610621
0.0085,96.6740122430652,97.53055942020798,95.80067381437851
0.00875,96.68692485932358,97.54174563816534,95.81530491197275
0.009000000000000003,96.6929724025573,97.54683527961004,95.82231938461766
0.00925,96.70107627162595,97.55375518335332,95.83161214826613
0.0095,96.70759877266993,97.55970377114271,95.83870684494364
0.00975,96.71800539291567,97.56911709921205,95.85009701052846
0.01,96.72706288739226,97.57742441307244,95.85989978660542
0.01025,96.73192585287725,97.58209512457644,95.86494547342068
0.0105,96.74262178210398,97.59108370054234,95.87735238766543
0.010750000000000001,96.74906049708949,97.5966834721413,95.88462905697682
0.011,96.7555782157301,97.6025712251457,95.89177373203306
0.01125,96.76069329847667,97.60770507873038,95.89686320870118
0.0115,96.7707302120358,97.61655224402175,95.90808044995799
0.01175,96.77875743158819,97.62345897086367,95.91723220432144
0.012,96.78335780484579,97.62716917989256,95.92273105617838
0.01225,96.79306910023597,97.63526406712181,95.93407461929033
0.0125,96.79828277808649,97.63971418610122,95.94005654708224
0.012750000000000003,96.80381470004798,97.64378247540482,95.94707754558743
0.013000000000000003,96.80851533971307,97.64747010205333,95.95279954853247
0.01325,96.81903983119501,97.6563051919111,95.9650459286497
0.0135,96.82521003341074,97.66098887502073,95.97272767890256
0.01375,96.8297840420497,97.66460643068194,95.97827581204174
0.014,96.83918555749702,97.67202798865578,95.98968713727865
0.01425,96.8436854462315,97.67537934588029,95.99535110426157
0.0145,96.84976543594995,97.68006352351281,96.00284734460286
0.014750000000000003,96.85367543712093,97.68361062404337,96.00713223076662
0.015,96.86415298588358,97.6916977157693,96.0200314294505
0.01525,96.87018972942589,97.69601088152012,96.02780644753373
0.0155,96.87447697041034,97.69942209844183,96.03298179608149
0.01575,96.88369805147452,97.70690565692026,96.0439639492985
0.016,96.88739018435471,97.70967506996102,96.04858976098318
0.01625,96.89293717366796,97.71377920752673,96.05560335599232
0.0165,96.90192891466735,97.72140978481931,96.06597463487806
0.01675,96.90616739258205,97.72479601476348,96.07107180152273
0.017,96.91132107284088,97.72864499712607,96.07755016575403
0.01725,96.91531131912292,97.73227266511276,96.08190565936684
0.0175,96.9241768115949,97.73933424336231,96.0925939917429
0.017750000000000005,96.92846416576812,97.74266209701773,96.09785650924529
0.018000000000000006,96.93363157576141,97.74660204442026,96.1042689041494
0.01825,96.9439383259599,97.75469405749972,96.11680937727574
0.0185,96.94752755915,97.75781343073436,96.1208775321575
0.01875,96.95289123822042,97.76208974055487,96.12733298731595
0.019,96.95759635144086,97.7654747633403,96.13337468466479
0.01925,96.96625445417443,97.77285982348943,96.1433295888094
0.0195,96.97054415917381,97.77634713150391,96.14843222141171
0.01975,96.97737846185089,97.78144679759784,96.15702773499765
0.02,96.98499152433196,97.78717520276447,96.16654823941103
0.02025,96.98876289274544,97.79015535927124,96.1711173707683
0.0205,96.99378384429683,97.79387575436166,96.17745247282595
0.02075,96.99794522243565,97.79708650044365,96.18257307966266
0.021,97.00558816143702,97.8032681291337,96.19168339130226
0.02125,97.0091414974667,97.80613209083367,96.19592892997882
0.021500000000000002,97.01509997539569,97.8106295060103,96.20336162756573
0.021750000000000005,97.02191785405603,97.81634781761784,96.21128322163133
0.022,97.02530213792835,97.8189550594475,96.21545683461108
0.02225,97.0301834446756,97.82271170183404,96.22147487906533
0.0225,97.03340113063241,97.82543717756556,96.2251849985608
0.02275,97.04000180930197,97.83067758337597,96.23316856039871
0.023,97.04333521977453,97.83335407172139,96.23716608404708
0.02325,97.04919537210267,97.83775781240173,96.24450781593794
0.0235,97.05575756804915,97.84362467735531,96.25176573071018
0.02375,97.05936298488481,97.84693048490556,96.25566835922483
0.024,97.06409964569522,97.85054639818142,96.26153461007814
0.02425,97.06701720026454,97.85272569451453,96.26520221671649
0.0245,97.07364275010609,97.85819894778928,96.27298673372007
0.02475,97.07899928696453,97.86236055410045,96.27954857415847
0.025,97.08233168303634,97.86472729836456,96.28385942629293


==> figs/plots/data/packet_latency_cdf/zoom/IAB-with_silence_50_DOWNLINK_bbl_20.0_hotspot_3072_bits.csv <==
latency_ms_cdf_x,aggregated_latency_cdf_y,passengers_latency_cdf_y,pedestrians_latency_cdf_y
0.0,0.0011383997844961306,0.0,0.0034763860857250774
0.00025,2.668965981191026,4.302210613586399,0.05863263184113978
0.0005,9.261546414744274,14.957119403053436,0.17273311011498485
0.00075,15.202344142212654,24.511998626706312,0.34173201570375017
0.001,27.257247664643653,43.67413472662272,1.0097149665766951
0.00125,32.0521111954447,51.12859882770111,1.50850000471776
0.0015,38.312172590833086,60.78811626313881,2.254052739569964
0.00175,49.48713744134234,77.94601822254612,3.7332179725715635
0.002,53.806446792730846,84.589546336216,4.30095794417233
0.0022500000000000007,57.46633238412762,90.06313380135522,5.002556797644783
0.0025,58.93467803203504,92.07118465963664,5.562869755689447
0.00275,61.3626404477841,95.6469145322369,6.092462663066625
0.003,62.007226220440415,96.5733524810555,6.269016954479564
0.0032500000000000007,62.27193383789126,96.90478657995278,6.414316337107601
0.0035,62.42875156562704,97.085655143468,6.522539959520141
0.00375,62.46810777061582,97.12878868959494,6.5536699939582155
0.004,62.51313454481511,97.1728673669063,6.59814941651802
0.00425,62.54118844963913,97.19614377412961,6.632364652546017
0.004500000000000001,62.585755414632885,97.23935657296165,6.676876618520275
0.00475,62.60793424678265,97.25761527235282,6.703994768522091
0.005,62.63949123482077,97.2835001593515,6.7427905312092955
0.00525,62.67008339765597,97.31224444943483,6.774553747873272
0.0055,62.6877503051268,97.32450533399746,6.800085125770786
0.00575,62.70507820768552,97.3395308004049,6.819893690159757
0.006,62.72304658252257,97.35155506036635,6.846390469601439
0.00625,62.750833065200354,97.37580144929774,6.877586921823137
0.0065000000000000014,62.7634957369293,97.38506427258855,6.894984827521408
0.00675,62.78612055468575,97.40187473853831,6.925323749115554
0.007,62.81296885966318,97.42507877766458,6.956040016086944
0.00725,62.82674078476131,97.43499576517904,6.9752795790020805
0.0075,62.84373211074138,97.44845185534724,6.996672230249307
0.00775,62.85828043346626,97.45791806535402,7.01853118442586
0.008,62.88208277540319,97.47839164723513,7.045914530785432
0.00825,62.9024963639561,97.4925845828796,7.075035381440439
0.0085,62.91387976262312,97.5013793508353,7.089947172126067
0.00875,62.93670364171737,97.51932582791234,7.119121902384168
0.009000000000000003,62.94861492071031,97.52740355477097,7.136518120637439
0.00925,62.963535948958885,97.53821615168665,7.157011109001759
0.0095,62.97727045333906,97.54576270739483,7.180022891715835
0.00975,62.998283960289804,97.56329125555419,7.205042104468265
0.01,63.01656721368866,97.57452372227672,7.233807899115356
0.01025,63.02719816627024,97.58122011874529,7.250577604365562
0.0105,63.04921992702225,97.59731139717732,7.281112831751833
0.010750000000000001,63.06251119076902,97.60581948411104,7.301472123487056
0.011,63.0790370409806,97.61509480833594,7.329501433046399
0.01125,63.08892777199184,97.62161783863083,7.344703197752605
0.0115,63.10866773753669,97.63805750549133,7.368584335246145
0.01175,63.12770535912136,97.64961709697471,7.398827026008827
0.012,63.139825707106965,97.65858415076593,7.41532463676972
0.01225,63.16106658062976,97.67625532651115,7.441004785021931
0.0125,63.172222010654544,97.68231022226111,7.459773446304087
0.012750000000000003,63.18725696745175,97.69190845740533,7.482812769242382
0.013000000000000003,63.19716712502639,97.700071253334,7.495008733110535
0.01325,63.21858302468583,97.71644656576926,7.5231394229544915
0.0135,63.231603068002705,97.72462217141904,7.5433348027894045
0.01375,63.24182964759532,97.73030137467799,7.560258770084821
0.014,63.26103051717508,97.74437124534535,7.586695776437112
0.01425,63.27092934813015,97.75059610976253,7.601769785708047
0.0145,63.28408146880599,97.75851916097089,7.62266161825087
0.014750000000000003,63.29190097543733,97.76364557763492,7.634441984328458
0.015,63.31066109846838,97.77727185771997,7.6605195674811695
0.01525,63.32372209941867,97.7839445171674,7.683461930467604
0.0155,63.333047169096226,97.78887182228877,7.699459070411156
0.01575,63.34980169472393,97.8003005176977,7.72414405717433
0.016,63.3587514284918,97.80471886962503,7.740022766833963
0.01625,63.37075124594773,97.81080587273483,7.761151514243419
0.0165,63.38674153960502,97.82084988674501,7.785850825008038
0.01675,63.394091911719464,97.82564439379709,7.79697967487325
0.017,63.40551078329533,97.83095375223172,7.81784883814675
0.01725,63.413462058343065,97.83443301036154,7.832734478648089
0.0175,63.429072489099546,97.84434832933364,7.856879073239435
0.017750000000000005,63.437762723348435,97.84834711498652,7.872674906513096
0.018000000000000006,63.44874025205082,97.85437877172085,7.8914195383272965
0.01825,63.46564630214424,97.86496085846233,7.918095205958868
0.0185,63.47202925857872,97.86837477431531,7.929245171903545
0.01875,63.48520891110774,97.87414427865403,7.954499896463191
0.019,63.494966749338275,97.87888041348504,7.971847992412612
0.01925,63.50997119867292,97.88825817627892,7.995596862895081
0.0195,63.518041399691874,97.89176331580211,8.010673681946761
0.01975,63.53107094860019,97.89802759776258,8.034226948399484
0.02,63.54443405370538,97.90695254068312,8.053985095370237
0.02025,63.551747205034104,97.91086022431011,8.066491871069033
0.0205,63.56211426657452,97.91598344388436,8.084943580303982
0.02075,63.57062968133741,97.9195179243756,8.10110959715351
0.021,63.584932457881806,97.9281106858098,8.124155705122234
0.02125,63.592239046042096,97.93201111674416,8.136537788032497
0.021500000000000002,63.60485215430383,97.93780354232969,8.159527580200287
0.021750000000000005,63.61753074177634,97.9462472311246,8.178280666262161
0.022,63.62657779488157,97.94977373817673,8.195950177472188
0.02225,63.63608453597151,97.95503278894864,8.211918912324242
0.0225,63.64353150733586,97.95886079757433,8.224629184380968
0.02275,63.656770443645115,97.96607036280204,8.247174875742772
0.023,63.66408762170027,97.96976565586708,8.260131811373041
0.02325,63.6762440144773,97.97500243396962,8.282923912252429
0.0235,63.688561840089974,97.98157174967143,8.304040792209785
0.02375,63.69648864215627,97.98469859706184,8.319485932185817
0.024,63.70493571272081,97.98850028342785,8.335348339842705
0.02425,63.71237313171254,97.99118422559533,8.350486435065072
0.0245,63.72622175338003,97.99757832119569,8.376451282779469
0.02475,63.73897861390538,98.0024414742798,8.402336220709826
0.025,63.747136712608196,98.0048963985107,8.41987556562145


==> figs/plots/data/packet_latency_cdf/zoom/IAB-with_silence_50_DOWNLINK_bbl_20.0_spreaded_3072_bits.csv <==
latency_ms_cdf_x,aggregated_latency_cdf_y,passengers_latency_cdf_y,pedestrians_latency_cdf_y
0.0,12.824063195109902,0.0,25.8301233686904
0.00025,21.960410122289726,4.474615027052874,39.69177672097401
0.0005,37.51781196798687,15.254711330126462,60.093140352388154
0.00075,48.3840556935283,25.150076310069093,71.94203824872898
0.001,64.64337707216976,45.33848912489166,84.21348855758724
0.00125,70.46529383952905,52.629693382878116,88.54400109704137
0.0015,77.04254391973222,61.85016874884973,92.4375010143599
0.00175,86.17758106671837,78.71650260443924,93.72305282540022
0.002,89.50164478411612,85.17977319899585,93.86167303777876
0.0022500000000000007,92.26779006808889,90.5264133013663,94.00882603989224
0.0025,93.36531530986078,92.6252546230831,94.0899317556274
0.00275,95.34868886893342,96.45463560244691,94.19954909122676
0.003,95.88427378984899,97.48098980772254,94.23689562183831
0.0032500000000000007,96.05265430168618,97.77651745546065,94.27623436527057
0.0035,96.11394672326082,97.84716525996487,94.32802160218797
0.00375,96.13454196665546,97.86977984768535,94.34656064357284
0.004,96.15910971778334,97.89634407309313,94.36910100755843
0.00425,96.17546978512692,97.9121664578155,94.3860046726137
0.004500000000000001,96.20416092654033,97.93986287584414,94.41575233625508
0.00475,96.21781211421018,97.95293258840749,94.43001442093589
0.005,96.23761558964638,97.97110928163661,94.45148950215719
0.00525,96.26043874540059,97.99156347873364,94.47675454864847
0.0055,96.27087530509428,98.00074848080124,94.48847011144143
0.00575,96.28509036121284,98.01376684355441,94.5039151051102
0.006,96.29576187139463,98.02323493845039,94.51582000513037
0.00625,96.31626896369836,98.0402802423006,94.53985782877014
0.0065000000000000014,96.32498323163982,98.04749702435409,94.550099031821
0.00675,96.33953195260516,98.06079843274215,94.56590748959542
0.007,96.35772454619479,98.07696877513055,94.58616428958251
0.00725,96.36516049296182,98.08377387066024,94.59423417514394
0.0075,96.37641282719301,98.09437379957296,94.6061381555224
0.00775,96.38385040455775,98.10120490210457,94.6141886719266
0.008,96.39960885277213,98.11602459403471,94.6308719885152
0.00825,96.41176453443434,98.12796214508792,94.64322380112485
0.0085,96.4187405285098,98.13547495446784,94.64964404389393
0.00875,96.43354717812753,98.14959987106671,94.66511974061397
0.009000000000000003,96.4403594992769,98.15627629012988,94.67206413970409
0.00925,96.4501264553749,98.16566699473576,94.68219660070744
0.0095,96.45710081792478,98.17222776822751,94.68958401510862
0.00975,96.47069051206658,98.1855293814293,94.7034552025576
0.01,96.4817687315232,98.19645076711991,94.71467245598849
0.01025,96.48791352834279,98.20217536690247,94.72123871897011
0.0105,96.50103535335333,98.21449927355515,94.73514488633644
0.010750000000000001,96.50754760532467,98.22093139428871,94.74173038498083
0.011,96.51676119693757,98.23007755082264,94.75099306947224
0.01125,96.52248043152144,98.23599503980832,94.75649947755782
0.0115,96.53445189601005,98.24767575994608,94.76872802754603
0.01175,96.54451326859542,98.2576836910655,94.77882011118788
0.012,96.55022926829454,98.26324108841946,94.78468598623917
0.01225,96.56264142541264,98.27530778285592,94.79741703794599
0.0125,96.56876710692292,98.28101949929541,94.80394774346934
0.012750000000000003,96.57694545035905,98.28862213211683,94.81270038470556
0.013000000000000003,96.58221901953631,98.29379385441648,94.8180655929627
0.01325,96.59518899231026,98.30586064670969,94.83192981904756
0.0135,96.60341286135696,98.31346321479475,94.84077415552485
0.01375,96.60878133403573,98.31796569818522,94.84702425955602
0.014,96.62107312774664,98.3286432643771,94.86094839207759
0.01425,96.62640308868376,98.33360901198354,94.866646144403
0.0145,96.63408953978092,98.34064558544927,94.87498295442052
0.014750000000000003,96.63898869709689,98.34491662621345,94.88051654292443
0.015,96.65067016024558,98.35581299343391,94.89298326068634
0.01525,96.65779994119669,98.36257965942879,94.90046804941234
0.0155,96.66265765661647,98.36713404819967,94.90563692573097
0.01575,96.67298155926932,98.37689851858792,94.91652336679758
0.016,96.67735230375915,98.38088649121504,94.92128141392239
0.01625,96.68436044300553,98.38798763246314,94.92819300513922
0.0165,96.69494781565264,98.39870401435988,94.93864535964471
0.01675,96.6993719401016,98.40284676232594,94.94334885995352
0.017,96.70596035248079,98.40953610567097,94.94983032447783
0.01725,96.71009611671727,98.41340824405732,94.95422680114459
0.0175,96.72003480216283,98.42313413083636,94.96436978973392
0.017750000000000005,96.72474166697093,98.4276368512814,94.96928691193558
0.018000000000000006,96.73106914913603,98.43387607472577,94.9756849206928
0.01825,96.74135638860515,98.44414210060545,94.98597442246071
0.0185,96.74558625023487,98.44787282266869,94.99071499246207
0.01875,96.75210624404863,98.45389326215005,94.99774212250226
0.019,96.75674962033524,98.4581773292077,95.0027538912223
0.01925,96.76601995696704,98.46707962594348,95.01240560095975
0.0195,96.77033395568574,98.4708873941375,95.0172342788431
0.01975,96.77783183336321,98.47738373917842,95.02575954008272
0.02,96.78691525139243,98.48555291422095,95.0357813827214
0.02025,96.79098553600481,98.48916787651888,95.04032091049878
0.0205,96.79644823610292,98.49432632476264,95.04609422888105
0.02075,96.80085238660595,98.49881586512195,95.05041288520121
0.021,96.80960541722732,98.50676628628435,95.05999105186923
0.02125,96.81347360147518,98.51062555079865,95.06387451868896
0.021500000000000002,96.82023242273989,98.51676182577167,95.0712642441853
0.021750000000000005,96.82839593259345,98.52403013851699,95.08034609459638
0.022,96.83292689080119,98.5281852736169,95.08526205034983
0.02225,96.8389540265855,98.53383256723473,95.09168960489022
0.0225,96.8426561629024,98.53721595275692,95.09572031972692
0.02275,96.85136237817134,98.54557771976852,95.10479563468702
0.023,96.85465335307347,98.54836933415676,95.10859406845785
0.02325,96.86117960736004,98.55454393634027,95.11549043611146
0.0235,96.86893166624634,98.56222385252575,95.123324986747
0.02375,96.87223603086466,98.56531118638779,95.12685666828126
0.024,96.87760688061273,98.57052098876088,95.13240759649916
0.02425,96.88088098381243,98.5736341068522,95.13584534864805
0.0245,96.88843580129932,98.58113364445468,95.14346621762179
0.02475,96.89406996285108,98.58651061296398,95.14937217737254
0.025,96.89740655825955,98.58953360783325,95.15303147813393


==> figs/plots/data/packet_latency_cdf/zoom/MacrosPicos_50_DOWNLINK_bbl_20.0_hotspot_3072_bits.csv <==
latency_ms_cdf_x,aggregated_latency_cdf_y,passengers_latency_cdf_y,pedestrians_latency_cdf_y
0.0,2.2324484757758936,0.01556278605808654,2.9147047938520276
0.00025,4.905821677259156,0.03862336326848974,6.4276370489695145
0.0005,8.852895746082384,0.08404291169262297,11.639429613701726
0.00075,11.615876059884366,0.12015346014619611,15.286805736348224
0.001,19.032554104420818,0.20581524732704556,25.090620675591357
0.00125,21.615388599564618,0.2724781622764232,28.509976465077436
0.0015,22.964927688852622,0.30090980912712306,30.299685769691614
0.00175,24.19685954713126,0.3297518022025324,31.934546365247773
0.002,24.350007829098345,0.33868765873785267,32.134382467242496
0.0022500000000000007,24.503108538527385,0.3510584908093506,32.33184131631552
0.0025,24.635717209496484,0.3620638127103524,32.50291932333752
0.00275,24.777530143382236,0.3716377142721568,32.68803898926914
0.003,24.855391625718497,0.37761288725544934,32.78879404256222
0.0032500000000000007,24.9394983237144,0.3881230221438073,32.8969563192871
0.0035,25.083305016300866,0.4029768149541941,33.082408172013274
0.00375,25.139681563265675,0.41237198229243444,33.1540504834949
0.004,25.20443174803469,0.42120152774499975,33.23697690703381
0.00425,25.26817411587652,0.4295824762042303,33.31810173504099
0.004500000000000001,25.353228660260218,0.4411005759349007,33.42746506762075
0.00475,25.408520231687355,0.44895452707997596,33.49737807590768
0.005,25.48921223437976,0.46249666034415593,33.59970354095852
0.00525,25.56600136618654,0.47064907810371487,33.698846762808
0.0055,25.611752629839323,0.4781875800410325,33.75663368183378
0.00575,25.657483679189642,0.48364578423940585,33.81574925907316
0.006,25.71133040031693,0.492718552345724,33.883640650964445
0.00625,25.790797338817097,0.5061109707844316,33.98501877298178
0.0065000000000000014,25.83180908269986,0.5141982106859241,34.03668518702671
0.00675,25.9045066791007,0.5256274477685058,34.130340769557215
0.007,25.983832383285066,0.5355935235797487,34.2324887735024
0.00725,26.02023598195383,0.54493215818622,34.27783820130471
0.0075,26.067906395446293,0.5537717402737137,34.337980431475515
0.00775,26.102270080326385,0.5624952439333984,34.38031724048815
0.008,26.15700487863213,0.5701118186725755,34.45004440038691
0.00825,26.208849654440584,0.5832894570182424,34.51385024878689
0.0085,26.23574947756191,0.5890759946978806,34.5475749949309
0.00875,26.29046137473615,0.5987196818555379,34.6167591077264
0.009000000000000003,26.31907358078143,0.6079168446960591,34.65139354618166
0.00925,26.35509490486449,0.6124926258492633,34.697150600177004
0.0095,26.38945774600935,0.6226670013720661,34.7390113783147
0.00975,26.436008024294104,0.6302358071438305,34.798143392153925
0.01,26.481893744073204,0.6408429520214453,34.85491599343302
0.01025,26.50756359518047,0.6451054169958464,34.887292697293475
0.0105,26.561134892998545,0.6564891048439685,34.954147891129104
0.010750000000000001,26.591588157943114,0.6636606987029747,34.991706474681
0.011,26.625162431664467,0.6743631594258002,35.03245879718461
0.01125,26.64880039518686,0.6789012634039564,35.06173342646373
0.0115,26.69070278277097,0.6846832169744032,35.11545745335477
0.01175,26.734011432508943,0.6946287697319812,35.16917334430316
0.012,26.75956029299445,0.6992743093287851,35.20119009961998
0.01225,26.803084142718237,0.7089190971544261,35.255801514504086
0.0125,26.831002675355307,0.7159450571903911,35.29005553774125
0.012750000000000003,26.868409963432182,0.7253153112492823,35.33609114573765
0.013000000000000003,26.88969571360214,0.7293862603912802,35.36284601802265
0.01325,26.938214335712484,0.7393485507503588,35.423521793831384
0.0135,26.968912842612596,0.7469302424925917,35.461641819602605
0.01375,26.996750288471794,0.7559665584094619,35.495288888789744
0.014,27.044821797374478,0.7623887643352761,35.55651801575317
0.01425,27.067814224268368,0.7683147239889112,35.5849874235327
0.0145,27.101836984012788,0.7772234968933913,35.626824483281986
0.014750000000000003,27.12180748288161,0.7818325752916735,35.65167509518868
0.015,27.16929126613561,0.7908440409478993,35.71151085282895
0.01525,27.204467177094127,0.7984100845125148,35.75540234941851
0.0155,27.226872883089857,0.8052966718981455,35.78272253082388
0.01575,27.270789383363926,0.8108289823044075,35.83886729664523
0.016,27.291243671082043,0.8181940028088983,35.86352973203564
0.01625,27.325189295028558,0.8274282263222431,35.90533046986301
0.0165,27.36963992575308,0.8364060234009655,35.96115709565765
0.01675,27.388128888076263,0.8393848708339245,35.984533934559884
0.017,27.418327793476223,0.849153395379035,36.02117121882662
0.01725,27.439667755649143,0.8584288026171606,36.046251969451504
0.0175,27.482822041755234,0.8700975995886006,36.09902977620375
0.017750000000000005,27.50745720951396,0.8795651379294244,36.12832269839403
0.018000000000000006,27.53530187822498,0.8880788669634715,36.16219865685843
0.01825,27.578328247881885,0.8966553932816806,36.21616915458128
0.0185,27.596201702662032,0.8999844264502007,36.23862632005153
0.01875,27.628012939160758,0.9107454202539466,36.27725074755446
0.019,27.652487579413727,0.9192570597782036,36.30669732432113
0.01925,27.688193813807494,0.9277708195513814,36.35135217777527
0.0195,27.708983197148214,0.9337907441831516,36.37684276251859
0.01975,27.74552288443321,0.9455183203528377,36.4210694248122
0.02,27.77841804277793,0.9527007100557218,36.46225034670539
0.02025,27.798707365384224,0.956596946014465,36.48779841673421
0.0205,27.825455236558945,0.9647858169683764,36.520644916740466
0.02075,27.850315753911005,0.9725369454512766,36.55082125063014
0.021,27.894866526088546,0.9816857288497828,36.60692764687086
0.02125,27.916144789852964,0.9876727419897653,36.6330693627503
0.021500000000000002,27.95356909056664,0.9974104861817353,36.67921043697405
0.021750000000000005,27.991194577444368,1.0049721413564983,36.72667911801485
0.022,28.0170730408534,1.012623038794827,36.75819814941364
0.02225,28.046879608544568,1.0171781022881654,36.796032635722135
0.0225,28.067559897403378,1.024050602148958,36.821074432228954
0.02275,28.10689230575878,1.0315699179879891,36.87062675046207
0.023,28.126646196077555,1.0365002595232322,36.89502988843954
0.02325,28.16467236105829,1.045842409830493,36.94208610801459
0.0235,28.201644258651694,1.052839452488672,36.98871783542327
0.02375,28.22279732068435,1.0595714219524603,37.014532037686195
0.024,28.250291662393046,1.063426014920482,37.0495404736551
0.02425,28.26994739895224,1.0699709152047108,37.07339364987336
0.0245,28.31249333126517,1.0780298414525513,37.12749777650629
0.02475,28.347649524715045,1.0849334169778684,37.17190548060803
0.025,28.368894438158932,1.0893528887206734,37.19868401396085


==> figs/plots/data/packet_latency_cdf/zoom/MacrosPicos_50_DOWNLINK_bbl_20.0_spreaded_3072_bits.csv <==
latency_ms_cdf_x,aggregated_latency_cdf_y,passengers_latency_cdf_y,pedestrians_latency_cdf_y
0.0,22.6372418193708,7.948595342756971,32.399524946826865
0.00025,32.07597972703988,12.528904733869087,45.01336042064762
0.0005,45.226980162252225,18.881819662086777,62.61005405157335
0.00075,53.739396163052966,23.17038345541512,73.88341854322805
0.001,67.87576445416693,32.44450434744428,91.03947765671766
0.00125,70.57602309925677,34.84702642184121,93.8883505094462
0.0015,71.5308587402569,35.90332658110237,94.74308409403528
0.00175,72.34489072515427,36.87546816857617,95.42229734508985
0.002,72.41383706488334,36.97134932443965,95.47117758323056
0.0022500000000000007,72.48085427359379,37.071711725614456,95.51398175322169
0.0025,72.52642505725558,37.14567986943748,95.5399935394515
0.00275,72.58799354885825,37.242713621494346,95.57611111480733
0.003,72.6164616186412,37.288960831137786,95.59209576248487
0.0032500000000000007,72.64971207823865,37.34226944445253,95.61098216767505
0.0035,72.70398326604928,37.42861546590151,95.64206115281415
0.00375,72.72559331309208,37.46362213494308,95.65397845850175
0.004,72.75245985375626,37.50779331706128,95.66841379023856
0.00425,72.7756497725645,37.54636820089978,95.6805639226475
0.004500000000000001,72.81174216052753,37.60664958256741,95.69903102192433
0.00475,72.83080777106488,37.64028151338651,95.70768510200928
0.005,72.86040528409332,37.690672401110284,95.72236879513521
0.00525,72.89197322176335,37.745840842157385,95.73704466142377
0.0055,72.90866872059836,37.77580918100338,95.74433611021178
0.00575,72.92729722070878,37.808873798350206,95.7525321974124
0.006,72.94502430811434,37.84162478764127,95.75975256156546
0.00625,72.97478951872225,37.89470619149562,95.77284521738223
0.0065000000000000014,72.98918090817529,37.92031523984257,95.7792602034383
0.00675,73.0127332871505,37.963440937679884,95.78911429227817
0.007,73.04112182574485,38.013755709860185,95.80178001964664
0.00725,73.05377593471569,38.03664992167301,95.80725163945843
0.0075,73.07288718878505,38.07063178246014,95.815705938411
0.00775,73.08565831853971,38.09435416658892,95.82082991246044
0.008,73.11005252182467,38.13774529914392,95.83139072093186
0.00825,73.13165087704647,38.17799684630026,95.8399160776806
0.0085,73.14306852598702,38.19772361474411,95.84531792739975
0.00875,73.16724450198225,38.24128708594593,95.85553478064335
0.009000000000000003,73.17952741945211,38.26332031576148,95.86082969799737
0.00925,73.19654270077498,38.294497013650776,95.86767549343442
0.0095,73.20932440183168,38.318096946317084,95.87286154760422
0.00975,73.23137880781266,38.35637290375615,95.88325791673806
0.01,73.2507715870782,38.39115494908546,95.89184729801548
0.01025,73.26173164575589,38.41013860217192,95.89709946070667
0.0105,73.28503627959458,38.45001210775683,95.90847529455719
0.010750000000000001,73.29749827148484,38.47222395009144,95.91391653580538
0.011,73.31262784346207,38.498204054502764,95.92147750526178
0.01125,73.32355847938543,38.516626803559454,95.9268901611468
0.0115,73.34416904275149,38.5507888275176,95.93763928677575
0.01175,73.36325509019504,38.58448850600256,95.94643562066003
0.012,73.3733960726505,38.6026775317052,95.95087974391681
0.01225,73.39361104372104,38.63699216546742,95.96067968562167
0.0125,73.40552709690358,38.65782945333074,95.96610221800397
0.012750000000000003,73.42091845156394,38.68366980578924,95.97392472294752
0.013000000000000003,73.43047975384198,38.699918767550315,95.97853666539943
0.01325,73.45379757263956,38.73819930200801,95.99075947276506
0.0135,73.4678142154965,38.76216254807034,95.99753693002677
0.01375,73.478765852768,38.78117390545557,96.00257317324142
0.014,73.50026859975178,38.81714792168304,96.0133871722029
0.01425,73.50971811757374,38.8332721319071,96.01796268412838
0.0145,73.52372452195206,38.85780232153659,96.02452570408036
0.014750000000000003,73.53305411806691,38.87394711136846,96.02892067310346
0.015,73.55477351207502,38.91097880467501,96.039519485878
0.01525,73.56914627349174,38.93628683742697,96.0461141482376
0.0155,73.57930275691218,38.953572061604156,96.05116562668837
0.01575,73.59917852352838,38.98879081898509,96.06004229376799
0.016,73.60853137690793,39.00558580700294,96.06412467916638
0.01625,73.62307293852652,39.03183803385235,96.07043447932342
0.0165,73.64488408885612,39.071182228350864,96.07955958564595
0.01675,73.65371249249482,39.08720727419811,96.08317328729139
0.017,73.6672638622784,39.11220837351759,96.08853463178261
0.01725,73.67592337077805,39.12805398967917,96.0920842574594
0.0175,73.69557865199273,39.16276721863225,96.10073045297727
0.017750000000000005,73.70549038687719,39.179690545916046,96.10539175569622
0.018000000000000006,73.71809846854099,39.20156402294712,96.11127049469708
0.01825,73.73924555827001,39.236362366265666,96.12237043208093
0.0185,73.74792846186224,39.25085449534313,96.12687146474896
0.01875,73.76151766340976,39.27364450177889,96.13384531852806
0.019,73.7715506247141,39.291196193422174,96.13853050029242
0.01925,73.78898956573298,39.320121979284416,96.14753707760583
0.0195,73.79799747487348,39.33588396015276,96.15167351870873
0.01975,73.81479153348668,39.36402771414904,96.16028811690556
0.02,73.8312792032295,39.391296281191735,96.16895271861405
0.02025,73.84003932658362,39.40657291073123,96.17292242577572
0.0205,73.85236243934415,39.4276663365254,96.17901212896128
0.02075,73.86185474232589,39.44484652623831,96.18300781718209
0.021,73.87933517841823,39.47454337070446,96.19147598612003
0.02125,73.88738816937108,39.488890570123466,96.19499993423429
0.021500000000000002,73.9018520734383,39.514232436783594,96.2016474156942
0.021750000000000005,73.91697382504154,39.54056584438859,96.2085675641473
0.022,73.92578637023719,39.557301435947494,96.21192601429367
0.02225,73.93696284421725,39.57735196733479,96.21675760837985
0.0225,73.94470520383682,39.591140959428515,96.22020034343541
0.02275,73.9595166182537,39.61718365698277,96.22685872056496
0.023,73.96654753824403,39.630135665407764,96.22968909433344
0.02325,73.97995723895265,39.655493601159094,96.234679950493
0.0235,73.99410212920412,39.68096277321028,96.24079902703055
0.02375,74.00155494898623,39.695117267435585,96.24353163434549
0.024,74.01210342715085,39.714967528885545,96.24743717166704
0.02425,74.01921928649068,39.72830182490915,96.25012012375696
0.0245,74.03408776382375,39.75584068180522,96.25597689581039
0.02475,74.0464167335492,39.77887522640824,96.26079981951034
0.025,74.05326500066542,39.79132957334579,96.26369923772225


==> figs/plots/data/packet_latency_cdf/zoom/OnlyMacros_50_DOWNLINK_bbl_20.0_hotspot_3072_bits.csv <==
latency_ms_cdf_x,aggregated_latency_cdf_y,passengers_latency_cdf_y,pedestrians_latency_cdf_y
0.0,0.0031566524892421583,0.0,0.003605601016371455
0.00025,0.0031566524892421583,0.0,0.003605601016371455
0.0005,0.0031566524892421583,0.0,0.003605601016371455
0.00075,0.0034754922397202083,0.0,0.00393414489213511
0.001,0.006001505993899377,0.00021710460668215284,0.006751269633531042
0.00125,0.009437674864543678,0.00031601657503032296,0.010791691780346462
0.0015,0.01347792140722857,0.00031601657503032296,0.015349044105735421
0.00175,0.020694553259786898,0.00038680150916494186,0.023449944914786205
0.002,0.03020633681730503,0.0009871283123956374,0.03433175916381223
0.0022500000000000007,0.036746126938748624,0.001545064723824665,0.04153427206453564
0.0025,0.041567540315415714,0.00298721495027006,0.04658301107993146
0.00275,0.04778278822516098,0.0032302087571024892,0.05357061477988634
0.003,0.051202241485447476,0.0032302087571024892,0.057468725752215524
0.0032500000000000007,0.058641810220669256,0.003943091322929821,0.06592246853643365
0.0035,0.06675802085444814,0.005521495523953044,0.07509806654250109
0.00375,0.07445211095510423,0.00641141723865676,0.08362665979304638
0.004,0.08249302884749735,0.008966848483643042,0.09227936767645326
0.00425,0.08919180258647451,0.01064853584795444,0.09953128243820467
0.004500000000000001,0.09656065432619593,0.012713047884847561,0.10714074879138971
0.00475,0.10220478858923654,0.015352688299198815,0.11343147708177861
0.005,0.1099211764351867,0.01690117464760258,0.12184616015361178
0.00525,0.11732193444494567,0.01759776084015309,0.13027606402846317
0.0055,0.12758158750710646,0.02054817731555082,0.14148689935466502
0.00575,0.13095339837781175,0.021284361675151988,0.1450399467628935
0.006,0.13768597153005377,0.02307283462442223,0.15237850160896685
0.00625,0.1457259760759196,0.026834824021754383,0.1607058566723578
0.0065000000000000014,0.14971109575722197,0.029603363125461364,0.16478868238294594
0.00675,0.16055053998332683,0.035221718864870605,0.1763539045188227
0.007,0.16808388281839803,0.03888917325945822,0.18438192838719933
0.00725,0.17947499004317002,0.04179838082935431,0.19702016420691848
0.0075,0.18464320594655778,0.042981638149721384,0.2027560973041575
0.00775,0.19333599284179964,0.04720494217021955,0.21201127337093675
0.008,0.19983595460334275,0.04813231926916304,0.21913153240060174
0.00825,0.20792489110586487,0.0517841716873999,0.22744333971992983
0.0085,0.2123420246495479,0.05328408476752592,0.23220964491835358
0.00875,0.21951618870785913,0.05533093786304708,0.24005543910567118
0.009000000000000003,0.22960611245042592,0.06047955725959444,0.2509672727152033
0.00925,0.23445272537726847,0.06278242764244724,0.2560873120784829
0.0095,0.24482471105920314,0.06816532629240428,0.2670521873498789
0.00975,0.25079819035189704,0.07020112454238124,0.273284146566474
0.01,0.25865391336452354,0.0746625743370975,0.2814303691674172
0.01025,0.26333151482175643,0.07584250213208864,0.286574456838793
0.0105,0.27233140483476004,0.07989743945506582,0.29605048620753055
0.010750000000000001,0.27891236249069207,0.08236132468215117,0.3029657908391987
0.011,0.2898680486035085,0.08738949188135273,0.3146501679956679
0.01125,0.29515947482963983,0.08964189978091305,0.32042665809229964
0.0115,0.301848202556699,0.0919913681973885,0.3275533102463335
0.01175,0.31049343881063357,0.09815856750092057,0.3365191849162701
0.012,0.3154897621244622,0.09908497269961634,0.34210725060560326
0.01225,0.32457045274712554,0.10338178621356424,0.3518854166381423
0.0125,0.33027349652098015,0.10556902807864227,0.35781411418387976
0.012750000000000003,0.34139166143598293,0.10950650155858994,0.36991652634190064
0.013000000000000003,0.34564918923946447,0.11104600530187154,0.37457638521934794
0.01325,0.3561102032612134,0.1171296327129595,0.3855395430096277
0.0135,0.36418260951705,0.11928978135971832,0.394190053508307
0.01375,0.37261002552431627,0.12474625785726898,0.4028754879782037
0.014,0.3769188343672098,0.12606389317114203,0.407394345661288
0.01425,0.3841691542261301,0.12903204593323706,0.4152723077772093
0.0145,0.39362200118482893,0.13422236825322573,0.4255495508786488
0.014750000000000003,0.3970159899469927,0.1357265576839882,0.4291648601116832
0.015,0.4064624067502519,0.14003507823294287,0.4392762841106179
0.01525,0.41350982041855383,0.14433835312904042,0.44663555799624644
0.0155,0.42239362274339737,0.14766732496050156,0.45625169995514614
0.01575,0.4271168541336151,0.14918261655003207,0.46117781202715397
0.016,0.4360789564592605,0.15419755509040464,0.4704201441413252
0.01625,0.4453948487971903,0.15733297158584764,0.480598824361546
0.0165,0.45420279363451294,0.16252088922097502,0.489923711804709
0.01675,0.4579980049957016,0.16252088922097502,0.49427249007579827
0.017,0.4658692977864339,0.17131471657568426,0.5023185729025429
0.01725,0.47240030008160555,0.17473370217542836,0.5090622808027607
0.0175,0.47774674366833525,0.17703981262207058,0.5146742604145004
0.017750000000000005,0.4865697987147785,0.18169562581793045,0.5241465231661955
0.018000000000000006,0.4954837919863225,0.18544657211686805,0.5335147539364534
0.01825,0.5057299690680506,0.19026513427141478,0.5445656015436607
0.0185,0.5092590565718728,0.1907880440898471,0.5486120864497767
0.01875,0.5178640540752547,0.197593324002344,0.5574416228279391
0.019,0.5258006829606537,0.20270875876918065,0.5653692993937458
0.01925,0.533824087886947,0.2070837609311477,0.5738116335628912
0.0195,0.5389596061324508,0.20888356153882515,0.5792284569773142
0.01975,0.5477087175180086,0.21441133411295438,0.5886542986509339
0.02,0.5561504287588934,0.21976183172790642,0.5975922698294435
0.02025,0.559723879189047,0.22020083457571302,0.6016006980624176
0.0205,0.5681526094617377,0.2237081102570275,0.6104638325483988
0.02075,0.5772068329548347,0.23145866339122365,0.6198761697594205
0.021,0.5858172137837406,0.23572517481137964,0.6288650122359579
0.02125,0.5910492921354528,0.2375050378047563,0.6343957397578824
0.021500000000000002,0.6001929582747292,0.24134128467345442,0.6441397612123699
0.021750000000000005,0.6085673936896712,0.24577860997892909,0.6528824408927237
0.022,0.6171267977607137,0.24822860770135594,0.6621369148368603
0.02225,0.6208121550665859,0.24933230911138765,0.6662974959447979
0.0225,0.6282724900744814,0.2539318121818121,0.6742502540929305
0.02275,0.6367454400530449,0.2577217110643203,0.6832027911503916
0.023,0.6419991077981797,0.2596091952538197,0.6886320132964905
0.02325,0.6519241455227088,0.2664782716360988,0.6991265849152285
0.0235,0.659436861653549,0.2724695326374868,0.7069139750212547
0.02375,0.6683795031506757,0.2770142489817162,0.7164830784626499
0.024,0.6732539721035925,0.27765291224770394,0.7219358232414446
0.02425,0.6805349059897546,0.2816911469873187,0.729674955256995
0.0245,0.6887230067682163,0.2861197455972496,0.738094376997249
0.02475,0.6965157610088246,0.29190115927162946,0.7462949327703119
0.025,0.7026892102910391,0.29361423684186544,0.7529348581316745


==> figs/plots/data/packet_latency_cdf/zoom/OnlyMacros_50_DOWNLINK_bbl_20.0_spreaded_3072_bits.csv <==
latency_ms_cdf_x,aggregated_latency_cdf_y,passengers_latency_cdf_y,pedestrians_latency_cdf_y
0.0,16.201715314339708,5.377555792936912,20.000165935516183
0.00025,24.934367990590044,8.54745228704845,30.71288624674257
0.0005,37.036897713311305,12.921103179335356,45.51505305024765
0.00075,45.22214506284542,15.971472940178963,55.50092908325194
0.001,61.968078637907134,22.56396936069544,75.83057621074423
0.00125,65.74691403689806,24.34132008152286,80.31904712391547
0.0015,67.15393753885017,25.045914905763073,81.96570642220851
0.00175,68.38546752553268,25.784963010964795,83.35733938647051
0.002,68.48773228600254,25.86648335849859,83.4665346061733
0.0022500000000000007,68.58699840773946,25.94976883578497,83.56980719669171
0.0025,68.64965770364404,26.010871298497985,83.63361952863636
0.00275,68.72214197898224,26.074737341509586,83.70754297037287
0.003,68.7574925041106,26.11019307950146,83.74311047332455
0.0032500000000000007,68.79957583195299,26.149600579875283,83.78597977036654
0.0035,68.86422448921593,26.210451176093812,83.85192373334304
0.00375,68.88878522047375,26.236823401152932,83.87613380805263
0.004,68.92304854648327,26.266931059604946,83.91156209805575
0.00425,68.95331570567663,26.298962683913334,83.9415973381653
0.004500000000000001,68.99560334754659,26.339185799007815,83.98365304509774
0.00475,69.01994851965166,26.365020156492484,84.0075647395598
0.005,69.05683974299508,26.406398757681725,84.04275017944224
0.00525,69.09269089404371,26.441750619592863,84.07752199640022
0.0055,69.11273104461768,26.46595198774857,84.09601613609496
0.00575,69.13673967338208,26.48742556501496,84.12037428953352
0.006,69.16076714002729,26.51719525761946,84.14287759515797
0.00625,69.19424505970852,26.554405662424745,84.1746458139504
0.0065000000000000014,69.21163886397814,26.573082582014745,84.19145197596725
0.00675,69.24236415055915,26.60832060327324,84.22117173134089
0.007,69.27390095892042,26.644466021202728,84.25105158516921
0.00725,69.29042791914632,26.664882599598137,84.26607091634341
0.0075,69.31322175458725,26.690930610367484,84.28771170182536
0.00775,69.32896254388271,26.710122459434714,84.30210568071878
0.008,69.35809399198462,26.7413157734607,84.32986051488368
0.00825,69.38471447578999,26.772530525019917,84.35495945953654
0.0085,69.39831227913375,26.788424426935336,84.36752077105845
0.00875,69.42550958787234,26.815552594068482,84.39401030920948
0.009000000000000003,69.43948246483133,26.834169961002157,84.40624445597054
0.00925,69.45995675819279,26.8570901363329,84.42576519127135
0.0095,69.47572986207393,26.876445843319253,84.44006669944059
0.00975,69.50226939986763,26.905189420307725,84.4648302736686
0.01,69.52640950443926,26.932729093246955,84.48773642830619
0.01025,69.53949592094729,26.94718175120785,84.50012696609213
0.0105,69.56571305782013,26.976166408242463,84.524505960997
0.010750000000000001,69.58144403586647,26.997531225929073,84.53835204499565
0.011,69.60015971485791,27.018579630137644,84.55574518176363
0.01125,69.61273614180324,27.035391675882398,84.56684017219132
0.0115,69.6373193869604,27.06285011956473,84.58940310950551
0.01175,69.66154237785746,27.09297870262181,84.61104842809581
0.012,69.67385525550793,27.109289874680087,84.62162701464095
0.01225,69.69594984195446,27.13603198164096,84.64118285625823
0.0125,69.7093300279151,27.1550125522188,84.65220706398617
0.012750000000000003,69.72635669608212,27.177161359201303,84.66691166887095
0.013000000000000003,69.7359452124957,27.189723358079654,84.67527985986816
0.01325,69.76005851816592,27.219481029023658,84.6967881269546
0.0135,69.77455039542897,27.235801131819688,84.71016889931506
0.01375,69.78592801679893,27.25052116515182,84.72025056689095
0.014,69.8078988496769,27.27744362489528,84.73988717890091
0.01425,69.81861419762434,27.292046647146517,84.74907215253515
0.0145,69.83375790282348,27.311558476062174,84.76250792001579
0.014750000000000003,69.8431446928598,27.324370431022523,84.77041149844926
0.015,69.86713952348656,27.355107392506806,84.79187973713131
0.01525,69.88333833953553,27.379879035764336,84.80533430530939
0.0155,69.89359985857827,27.39522114431015,84.81382823956045
0.01575,69.91485991500085,27.425695271989365,84.83174582197474
0.016,69.92450180568532,27.440213868588348,84.83961194074979
0.01625,69.93969777925794,27.462811725055474,84.85221193043334
0.0165,69.96243650751369,27.495368700156263,84.87145667794191
0.01675,69.97166177624156,27.509348769174576,84.87925062990963
0.017,69.98534115121431,27.53023152791195,84.89060944220151
0.01725,69.99470501870016,27.54470500178577,84.89830341088503
0.0175,70.01475835782152,27.57334048076029,84.91557600414593
0.017750000000000005,70.02478983237475,27.590622865826663,84.9232895953688
0.018000000000000006,70.03664174000203,27.607624369069562,84.9333492377823
0.01825,70.0566976649489,27.639750767064342,84.94949023846132
0.0185,70.06506685401003,27.653013260760943,84.95621218736075
0.01875,70.0792679995944,27.675211942443084,84.96782451623068
0.019,70.0902244596188,27.695091560289015,84.97626569463108
0.01925,70.10714851334926,27.71771331809127,84.99092645362161
0.0195,70.1165195163466,27.731464779159875,84.9987363881731
0.01975,70.13223161048423,27.752900641559762,85.01246143432037
0.02,70.14839847811824,27.774070560623148,85.02631727150718
0.02025,70.1571225826568,27.785491077952933,85.03402397063017
0.0205,70.16902429479059,27.80196957286633,85.04400460473508
0.02075,70.17904837542137,27.8166068856955,85.0524195147436
0.021,70.19594276422197,27.83922989037606,85.06680942450812
0.02125,70.20411042470181,27.84953839977591,85.07409719201559
0.021500000000000002,70.21869462533314,27.87007105357163,85.08661237190758
0.021750000000000005,70.23434900550406,27.887706359732263,85.10105261036547
0.022,70.24463751412154,27.902338857426063,85.10987992391684
0.02225,70.25700785308645,27.918780515065016,85.12071575456743
0.0225,70.26588442652614,27.931712499392713,85.12825278372111
0.02275,70.28257764015848,27.951775532496715,85.14328710240699
0.023,70.2910118098696,27.96235454109247,85.15088838418585
0.02325,70.30526636660758,27.982105108482617,85.16296701832421
0.0235,70.3221653326233,28.001486654007802,85.17850199549282
0.02375,70.3306540357163,28.013146381542075,85.18574781473046
0.024,70.34245159640126,28.02700495981728,85.19655715789078
0.02425,70.35030748106388,28.03790433369468,85.20331042517044
0.0245,70.36678885112624,28.057548417444718,85.21820824176312
0.02475,70.38039466052133,28.07577985280562,85.23006919921278
0.025,70.38825873213361,28.08612948799768,85.23692010936567


==> figs/plots/data/total_tx_bits/50_DOWNLINK_bbl_20.0_hotspot_3072_bits.csv <==
idx,num_mbits_ped,num_mbits_passen,num_mbits_aggreg,name
0,256.0308373846147,658.8854102307718,914.9162476153865,IAB-no_silence
1,555.4683133076906,883.9681724615391,1439.4364857692296,IAB-with_silence
2,697.9908723333332,230.19457183333296,928.1854441666661,MACROS_AND_PICOS
3,463.4058661333322,75.10373089999995,538.5095970333322,ONLY_MACROS


==> figs/plots/data/total_tx_bits/50_DOWNLINK_bbl_20.0_spreaded_3072_bits.csv <==
idx,num_mbits_ped,num_mbits_passen,num_mbits_aggreg,name
0,871.6364187333356,884.038251833332,1755.6746705666676,IAB-no_silence
1,871.2411546296328,884.4851729259246,1755.7263275555574,IAB-with_silence
2,881.8065974137952,599.5936024137922,1481.4001998275874,MACROS_AND_PICOS
3,842.5169408999948,325.43793506666856,1167.9548759666634,ONLY_MACROS

